Less Is More: A Comparison of Active Learning Strategies for 3D Medical Image Segmentation

Since labeling medical image data is a costly and labor-intensive process, active learning has gained much popularity in the medical image segmentation domain in recent years. A variety of active learning strategies have been proposed in the literature, but their effectiveness is highly dependent on the dataset and training scenario. To facilitate the comparison of existing strategies and provide a baseline for evaluating novel strategies, we evaluate the performance of several well-known active learning strategies on three datasets from the Medical Segmentation Decathlon. Additionally, we consider a strided sampling strategy specifically tailored to 3D image data. We demonstrate that both random and strided sampling act as strong baselines and discuss the advantages and disadvantages of the studied methods. To allow other researchers to compare their work to our results, we provide an open-source framework for benchmarking active learning strategies on a variety of medical segmentation datasets.

==> data/heart/baseline_strategies.csv <==
Strategy,DiceScoreMeanFive,DiceScoreStdFive,DiceScoreMeanTen,DiceScoreStdTen,DiceScoreMeanFiveteen,DiceScoreStdFiveteen,DiceScoreMeanTwenty,DiceScoreStdTwenty,DiceScoreMeanFifty,DiceScoreStdFifty
Random sampling,0.807,0.049,0.868,0.011,0.87,0.006,0.887,0.004,0.893,0.004
Least confidence-based uncertainty sampling,0.835,0.012,0.878,0.007,0.887,0.004,0.883,0.01,0.897,0.003
Entropy-based uncertainty sampling,0.839,0.017,0.867,0.012,0.881,0.008,0.868,0.018,0.887,0.003
Stratified random sampling,0.802,0.045,0.865,0.008,0.872,0.012,0.883,0.004,0.899,0.001
Clustering-based representativeness sampling,0.839,0.021,0.869,0.014,0.883,0.004,0.886,0.011,0.895,0.005
Distance-based representativeness sampling,0.786,0.009,0.813,0.032,0.861,0.024,0.881,0.002,0.894,0.008


==> data/heart/diagram_representativeness_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Stratified_random_sampling_dice_score_mean,Stratified_random_sampling_dice_score_min,Stratified_random_sampling_dice_score_max,Clustering_based_representativeness_sampling_dice_score_mean,Clustering_based_representativeness_sampling_dice_score_min,Clustering_based_representativeness_sampling_dice_score_max,Distance_based_representativeness_sampling_dice_score_mean,Distance_based_representativeness_sampling_dice_score_min,Distance_based_representativeness_sampling_dice_score_max
1,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949331363042,0.14804492890834808,0.5228392481803894,0.3781949331363042,0.14804492890834808,0.5228392481803894,0.37819495300451916,0.14804492890834808,0.5228393077850342
2,0.7171923915545145,0.6937453746795654,0.736310601234436,0.7123801509539286,0.6603959202766418,0.7624261379241943,0.6714161038398743,0.6402353644371033,0.6999353170394897,0.6715203126271566,0.6228264570236206,0.7046100497245789
3,0.7428620457649231,0.7384945154190063,0.7468398213386536,0.7645168304443359,0.6973772048950195,0.811699628829956,0.7769219875335693,0.7591860294342041,0.7972675561904907,0.7402705550193787,0.6899110674858093,0.8008347153663635
4,0.7711711525917053,0.7511771321296692,0.7851247191429138,0.7895657420158386,0.7811359167098999,0.7951343059539795,0.8111593127250671,0.7929766774177551,0.8317068815231323,0.7392656008402506,0.7047147750854492,0.8009759783744812
5,0.8038283785184225,0.7862792611122131,0.8132616877555847,0.8285863598187765,0.8082545399665833,0.8567172884941101,0.8081932465235392,0.79840487241745,0.821317195892334,0.7275747855504354,0.6267866492271423,0.8050413727760315
6,0.806579073270162,0.7530806064605713,0.8477059006690979,0.8024851282437643,0.7528352737426758,0.8414638638496399,0.8387334744135538,0.8140019178390503,0.8519405126571655,0.7864340345064799,0.7760440111160278,0.7942028641700745
7,0.8190862139066061,0.8083633184432983,0.8282589912414551,0.8282252748807272,0.7924224138259888,0.8560892939567566,0.8612957795461019,0.8602347373962402,0.8631839156150818,0.7921174565951029,0.7802257537841797,0.8146461248397827
8,0.8389357527097067,0.8288834691047668,0.8476839065551758,0.8337166706720988,0.8059796690940857,0.8525888323783875,0.8647297024726868,0.8584817051887512,0.873260498046875,0.8086899518966675,0.7868543863296509,0.8268985748291016
9,0.839556356271108,0.812087893486023,0.8584179282188416,0.8430740833282471,0.8301405906677246,0.8505366444587708,0.8601283431053162,0.8391534090042114,0.8780868053436279,0.8285154700279236,0.784857988357544,0.8533101677894592
10,0.8606902360916138,0.8570897579193115,0.8628942966461182,0.8625130653381348,0.8497081398963928,0.8817699551582336,0.8701201677322388,0.8602715730667114,0.8880162239074707,0.8239166736602783,0.804257333278656,0.8469995856285095
11,0.8677298029263815,0.860752522945404,0.8806750774383545,0.8652000427246094,0.8596874475479126,0.8749603033065796,0.869244396686554,0.8550034761428833,0.8833502531051636,0.8134318192799886,0.7769018411636353,0.8361849784851074
12,0.8599311312039694,0.844852864742279,0.8738378882408142,0.8657119075457255,0.862257719039917,0.8716852068901062,0.879689077536265,0.8713118433952332,0.8861592411994934,0.8330104152361552,0.8112471103668213,0.8552396297454834
13,0.87558646996816,0.863986074924469,0.89410001039505,0.8734764456748962,0.8655813932418823,0.8864123225212097,0.8683699568112692,0.8455066084861755,0.8893857002258301,0.8457307815551758,0.8096655607223511,0.8757069110870361
14,0.87323925892512,0.8559665679931641,0.889077365398407,0.8737026651700338,0.8620635271072388,0.8827978372573853,0.8866884311040243,0.8861757516860962,0.8871185779571533,0.8547883232434591,0.8307427763938904,0.8724468946456909
15,0.8703858057657877,0.8462594747543335,0.8903407454490662,0.8766506512959799,0.8727353811264038,0.8805370926856995,0.8854837218920389,0.8719911575317383,0.8956712484359741,0.8600570758183798,0.8348736763000488,0.8808467388153076
16,0.870304266611735,0.8634932041168213,0.8743137121200562,0.8723769386609396,0.8627995252609253,0.8863508701324463,0.8828102151552836,0.8782485127449036,0.8856161236763,0.8606119751930237,0.8389519453048706,0.8864207863807678
17,0.8746031920115153,0.8641953468322754,0.8891562223434448,0.8841879566510519,0.8771172165870667,0.8918541669845581,0.8848937749862671,0.8789504766464233,0.8895518779754639,0.8711524605751038,0.8613066673278809,0.8812248706817627
18,0.8622312943140665,0.8522071838378906,0.8687486052513123,0.8790408770243326,0.8719481825828552,0.8848367929458618,0.874158521493276,0.8616200089454651,0.8922349810600281,0.8805927435557047,0.8707206845283508,0.8883882164955139
19,0.8742134968439738,0.8625503778457642,0.8934088349342346,0.8874645233154297,0.8864136934280396,0.8882691860198975,0.8886117537816366,0.8843695521354675,0.8965460658073425,0.8663568298021952,0.8576357364654541,0.874379575252533
20,0.8809937834739685,0.874036967754364,0.8878219127655029,0.8790090878804525,0.8726341128349304,0.8856087327003479,0.8825597167015076,0.8652937412261963,0.8920949101448059,0.8755221962928772,0.8723012208938599,0.8773326873779297
21,0.8874030907948812,0.8844515681266785,0.8916497230529785,0.8825778961181641,0.8800830841064453,0.8873591423034668,0.8864149649937948,0.8773536086082458,0.8987411260604858,0.8809567292531332,0.878976583480835,0.8828682899475098
22,0.8872520128885905,0.8775837421417236,0.8966609239578247,0.8858697017033895,0.8809759020805359,0.8909107446670532,0.8881831963857015,0.8805131912231445,0.8939582109451294,0.8812612891197205,0.8781382441520691,0.8834853172302246
23,0.8868629336357117,0.8852651715278625,0.8894271850585938,0.8883769710858663,0.8810030221939087,0.8931686282157898,0.8716323574384054,0.8690798282623291,0.8758755922317505,0.8854913314183553,0.878960132598877,0.8907785415649414
24,0.8833969831466675,0.8749071955680847,0.8928788304328918,0.8790032466252645,0.8695303201675415,0.8908352851867676,0.8873355388641357,0.8776135444641113,0.892250120639801,0.877514918645223,0.8732812404632568,0.8822001218795776
25,0.8842456738154093,0.8791415691375732,0.8874205350875854,0.8883850971857706,0.8853437900543213,0.8907339572906494,0.8935329914093018,0.8877861499786377,0.8986610174179077,0.8825711011886597,0.8745996356010437,0.8927618861198425
26,0.886809508005778,0.884148895740509,0.8914073705673218,0.8900650342305502,0.8858422040939331,0.8927528858184814,0.893144965171814,0.887643575668335,0.9001654386520386,0.8809346755345663,0.873054563999176,0.8849687576293945
27,0.8907972375551859,0.886203408241272,0.8936136960983276,0.8868404229482015,0.8826056718826294,0.8894281983375549,0.8946412801742554,0.8858494162559509,0.903414249420166,0.8826509316762289,0.8802953958511353,0.8840740323066711
28,0.8919623692830404,0.8889018297195435,0.8962896466255188,0.8897374272346497,0.8848904967308044,0.8926863074302673,0.891538143157959,0.8866862058639526,0.8967394828796387,0.8841408292452494,0.878594160079956,0.8945887088775635
29,0.8927033742268881,0.8890091180801392,0.8945804834365845,0.8861757715543112,0.8824944496154785,0.8903532028198242,0.889624297618866,0.8872143626213074,0.8932119011878967,0.887261688709259,0.8781241178512573,0.892951250076294
30,0.8908994595209757,0.8902251720428467,0.8920034766197205,0.8943498929341634,0.8917994499206543,0.89715975522995,0.8918013771375021,0.8871097564697266,0.8946201205253601,0.8845203916231791,0.8693912625312805,0.8927499651908875
31,0.8938542207082113,0.8925049304962158,0.8951483964920044,0.8949160178502401,0.8911994695663452,0.8982433080673218,0.8951816161473592,0.8845131397247314,0.9020789861679077,0.8868658343950907,0.8808383345603943,0.8940325975418091
32,0.8936094641685486,0.8849870562553406,0.9012047648429871,0.889665961265564,0.8804036974906921,0.8953542113304138,0.8944996198018392,0.8851748704910278,0.8992716073989868,0.8885334531466166,0.8786531090736389,0.8950519561767578
33,0.8947360118230184,0.8877737522125244,0.8985100388526917,0.8943100174268087,0.8933492302894592,0.8954874873161316,0.8930834929148356,0.8907720446586609,0.8963425159454346,0.8881572882334391,0.8765475153923035,0.894778847694397
34,0.8971185882886251,0.892702043056488,0.9032758474349976,0.8934627175331116,0.8842995762825012,0.8981786370277405,0.8963578939437866,0.8901579976081848,0.8994780778884888,0.8901063601175944,0.8818848133087158,0.8944982290267944
35,0.9013860623041788,0.8955898284912109,0.9059144258499146,0.8890946706136068,0.8870469331741333,0.8927901983261108,0.8946367104848226,0.8894579410552979,0.9009624719619751,0.8908185561498007,0.8819549679756165,0.8984478712081909
36,0.8987451394399008,0.8926698565483093,0.9037367105484009,0.8976614475250244,0.8966262340545654,0.8991312980651855,0.895594040552775,0.8934522271156311,0.8973953723907471,0.8906969229380289,0.8868852257728577,0.8964987397193909
37,0.8970280687014262,0.8944608569145203,0.900272011756897,0.8953823645909628,0.8934181332588196,0.8964478373527527,0.8963446418444315,0.8932303786277771,0.8987889289855957,0.8855001131693522,0.8825039863586426,0.8909080028533936
38,0.9005117813746134,0.896224319934845,0.902711808681488,0.8937825361887614,0.8864818811416626,0.8984006643295288,0.8970438043276469,0.894241213798523,0.8989725708961487,0.8892584244410197,0.8838670253753662,0.8972553610801697
39,0.8967242240905762,0.8906776905059814,0.902438759803772,0.895875871181488,0.8927299380302429,0.8998405337333679,0.8973169922828674,0.8936277627944946,0.8993751406669617,0.8918880820274353,0.8831664323806763,0.8983108997344971
40,0.8918299078941345,0.8809175491333008,0.8974035978317261,0.8981362183888754,0.8967510461807251,0.8989816904067993,0.8984014590581259,0.8947644233703613,0.9009751081466675,0.8915386199951172,0.8841804265975952,0.8964927196502686
41,0.8926345507303873,0.8828957676887512,0.9015853404998779,0.8973043958346049,0.8945740461349487,0.8988618850708008,0.8995205561319987,0.8976035714149475,0.9014915823936462,0.8889376719792684,0.8841660022735596,0.895606517791748
42,0.8934674660364786,0.8898168802261353,0.8968092203140259,0.8949951529502869,0.8889241218566895,0.8982374668121338,0.8937558730443319,0.8892829418182373,0.8980054259300232,0.8903710643450419,0.8860628008842468,0.8942462801933289
43,0.8975647886594137,0.8967405557632446,0.8984095454216003,0.8951359391212463,0.8914170265197754,0.8985809683799744,0.8956071933110555,0.8915547728538513,0.8983853459358215,0.8939832448959351,0.892282247543335,0.896175742149353
44,0.8940945466359457,0.8843790292739868,0.9018263220787048,0.8949617942174276,0.8937082886695862,0.8960950374603271,0.8989983797073364,0.8980939388275146,0.9007874727249146,0.8923063079516093,0.8836678266525269,0.8969538807868958
45,0.8983475963274637,0.8940963745117188,0.9010999798774719,0.897307833035787,0.8948720693588257,0.8985594511032104,0.8939672112464905,0.8874469995498657,0.9011734127998352,0.8863118886947632,0.8746982216835022,0.895933985710144
46,0.9001158674558004,0.8971924185752869,0.9019040465354919,0.8983342051506042,0.8926253914833069,0.9018985629081726,0.8949544032414755,0.8942930102348328,0.8957077860832214,0.8908419211705526,0.8859993815422058,0.893495500087738
47,0.894779642422994,0.8907150030136108,0.901134729385376,0.8974850575129191,0.892819881439209,0.9002955555915833,0.8913085659344991,0.8843622207641602,0.897802472114563,0.8929330309232076,0.8872386813163757,0.8960821628570557
48,0.8955374360084534,0.8940696120262146,0.8963738679885864,0.897158165772756,0.8944905996322632,0.8995774388313293,0.891978124777476,0.8854422569274902,0.8964471817016602,0.8924034635225931,0.8840041756629944,0.898831307888031
49,0.89537646373113,0.8916654586791992,0.8972362279891968,0.8993019461631775,0.898634672164917,0.8998891115188599,0.8939111630121866,0.8876757621765137,0.8982197046279907,0.8865834871927897,0.8803234696388245,0.8933181762695312
50,0.8975053032239279,0.8957207798957825,0.9001819491386414,0.8968142867088318,0.8926371932029724,0.9015158414840698,0.8981695771217346,0.8961853384971619,0.9019646644592285,0.8931158582369486,0.8884380459785461,0.8976551294326782
51,0.8930930495262146,0.8887770175933838,0.8970175385475159,0.8989794254302979,0.8984026312828064,0.8998523950576782,0.8949073155721029,0.8917422890663147,0.9003089666366577,0.8942259947458903,0.8844597339630127,0.8991127014160156


==> data/heart/diagram_strided_sampling_block_size_10.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_10_dice_score_mean,No_interpolation_random_block_size_10_dice_score_min,No_interpolation_random_block_size_10_dice_score_max,Signed_distance_interpolation_random_block_size_10_dice_score_mean,Signed_distance_interpolation_random_block_size_10_dice_score_min,Signed_distance_interpolation_random_block_size_10_dice_score_max
1,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949331363042,0.14804492890834808,0.5228392481803894
2,0.7171923915545145,0.6937453746795654,0.736310601234436,0.6579589446385702,0.5960142612457275,0.7290576100349426,0.6713761885960897,0.5957124829292297,0.760840892791748
3,0.7428620457649231,0.7384945154190063,0.7468398213386536,0.7718584140141805,0.7457032799720764,0.7891831994056702,0.7668026884396871,0.7437429428100586,0.7803530097007751
4,0.7711711525917053,0.7511771321296692,0.7851247191429138,0.7786309917767843,0.7563931345939636,0.8205770254135132,0.7696648637453715,0.7637525796890259,0.776037335395813
5,0.8038283785184225,0.7862792611122131,0.8132616877555847,0.7939985195795695,0.7250737547874451,0.8356675505638123,0.7829314867655436,0.746777355670929,0.8041107058525085
6,0.806579073270162,0.7530806064605713,0.8477059006690979,0.8044293920199076,0.777768611907959,0.818625807762146,0.8204712073008219,0.8174315094947815,0.8265390992164612
7,0.8190862139066061,0.8083633184432983,0.8282589912414551,0.8399835427602133,0.8254256844520569,0.8552836179733276,0.8498399257659912,0.8212516903877258,0.8643229603767395
8,0.8389357527097067,0.8288834691047668,0.8476839065551758,0.8487319548924764,0.8447402715682983,0.855599045753479,0.8498631517092387,0.8305714726448059,0.8596029877662659
9,0.839556356271108,0.812087893486023,0.8584179282188416,0.8403168121973673,0.8285585641860962,0.8547490835189819,0.8605297803878784,0.8473610877990723,0.8721479177474976
10,0.8606902360916138,0.8570897579193115,0.8628942966461182,0.8716596364974976,0.856365978717804,0.88307785987854,0.8590404589970907,0.8458940386772156,0.8724547028541565
11,0.8677298029263815,0.860752522945404,0.8806750774383545,0.8682116270065308,0.8599703311920166,0.8756800889968872,0.8750438094139099,0.8687899708747864,0.8809748888015747
12,0.8599311312039694,0.844852864742279,0.8738378882408142,0.865852932135264,0.8516885042190552,0.8738960027694702,0.8819756309191386,0.8774642944335938,0.8849722146987915
13,0.87558646996816,0.863986074924469,0.89410001039505,0.8796725471814474,0.871793806552887,0.8939818739891052,0.8882906436920166,0.8824591636657715,0.8920710682868958
14,0.87323925892512,0.8559665679931641,0.889077365398407,0.8812911113103231,0.8753625154495239,0.8861743211746216,0.8873857259750366,0.8802132606506348,0.8935568332672119
15,0.8703858057657877,0.8462594747543335,0.8903407454490662,0.887923022111257,0.884354829788208,0.8901274800300598,0.8884205222129822,0.8768947124481201,0.8958085179328918
16,0.870304266611735,0.8634932041168213,0.8743137121200562,0.888639767964681,0.882710337638855,0.894298255443573,0.8881237506866455,0.8838989734649658,0.8912923336029053
17,0.8746031920115153,0.8641953468322754,0.8891562223434448,0.887938400109609,0.8794341683387756,0.8939464092254639,0.8897086977958679,0.883880078792572,0.8934549689292908
18,0.8622312943140665,0.8522071838378906,0.8687486052513123,0.8804360826810201,0.8736916780471802,0.8871272206306458,0.8959739804267883,0.8926149606704712,0.8993124961853027
19,0.8742134968439738,0.8625503778457642,0.8934088349342346,0.8791484038035074,0.8639317750930786,0.8960666656494141,0.8924445708592733,0.8883664608001709,0.8959526419639587
20,0.8809937834739685,0.874036967754364,0.8878219127655029,0.8679264783859253,0.8531122207641602,0.8776514530181885,0.8901288708051046,0.886892557144165,0.8938611149787903
21,0.8874030907948812,0.8844515681266785,0.8916497230529785,0.8847102324167887,0.8682694435119629,0.8930660486221313,0.8901640375455221,0.8852366209030151,0.8946630358695984
22,0.8872520128885905,0.8775837421417236,0.8966609239578247,0.8789040048917135,0.8654295206069946,0.8916427493095398,0.8920133312543234,0.8910538554191589,0.8931316137313843
23,0.8868629336357117,0.8852651715278625,0.8894271850585938,0.8788006901741028,0.8687021732330322,0.8844486474990845,0.8898518681526184,0.8834737539291382,0.8997846245765686
24,0.8833969831466675,0.8749071955680847,0.8928788304328918,0.8777385155359904,0.8610411286354065,0.8969452977180481,0.8942764202753702,0.8868918418884277,0.905694842338562
25,0.8842456738154093,0.8791415691375732,0.8874205350875854,0.879845142364502,0.873703122138977,0.8890882730484009,0.8923853437105814,0.8877992630004883,0.8987230062484741
26,0.886809508005778,0.884148895740509,0.8914073705673218,0.889035721619924,0.8817459940910339,0.897502601146698,0.8873384396235148,0.8824568390846252,0.890023410320282
27,0.8907972375551859,0.886203408241272,0.8936136960983276,0.8866822123527527,0.8764952421188354,0.8945634365081787,0.8903618057568868,0.8829408288002014,0.8948754072189331
28,0.8919623692830404,0.8889018297195435,0.8962896466255188,0.8801919221878052,0.8732743263244629,0.888290286064148,0.8918543855349222,0.8881979584693909,0.8952679634094238
29,0.8927033742268881,0.8890091180801392,0.8945804834365845,0.887012243270874,0.8832923173904419,0.8889683485031128,0.8977177937825521,0.8899090886116028,0.9073859453201294
30,0.8908994595209757,0.8902251720428467,0.8920034766197205,0.8864210247993469,0.8794466853141785,0.894314169883728,0.8941145340601603,0.8849875926971436,0.9042110443115234
31,0.8938542207082113,0.8925049304962158,0.8951483964920044,0.8874000906944275,0.885678768157959,0.8891147375106812,0.893867552280426,0.8801969885826111,0.903449296951294
32,0.8936094641685486,0.8849870562553406,0.9012047648429871,0.8856763243675232,0.8817793726921082,0.8898374438285828,0.8959867556889852,0.8854742050170898,0.9082110524177551
33,0.8947360118230184,0.8877737522125244,0.8985100388526917,0.8936443527539571,0.8893266916275024,0.8971849083900452,0.8976710240046183,0.8879109621047974,0.9079837203025818
34,0.8971185882886251,0.892702043056488,0.9032758474349976,0.8899103999137878,0.8857383728027344,0.8941529393196106,0.8949348330497742,0.8785876035690308,0.9071441292762756
35,0.9013860623041788,0.8955898284912109,0.9059144258499146,0.8882113893826803,0.876186728477478,0.8974721431732178,0.8954397042592367,0.8848454356193542,0.9077819585800171
36,0.8987451394399008,0.8926698565483093,0.9037367105484009,0.8896133502324423,0.88261878490448,0.8967082500457764,0.8969366947809855,0.8912178874015808,0.9033480286598206
37,0.8970280687014262,0.8944608569145203,0.900272011756897,0.887242595354716,0.8814370036125183,0.8956214785575867,0.8971380392710367,0.8944573998451233,0.8985812067985535
38,0.9005117813746134,0.896224319934845,0.902711808681488,0.887946883837382,0.8783400654792786,0.8947716355323792,0.8978416919708252,0.8943994045257568,0.9038853049278259
39,0.8967242240905762,0.8906776905059814,0.902438759803772,0.8920995791753134,0.8905701041221619,0.8937563300132751,0.8973655899365743,0.8901398777961731,0.902638852596283
40,0.8918299078941345,0.8809175491333008,0.8974035978317261,0.8929704427719116,0.8889217376708984,0.8950821161270142,0.8950676918029785,0.8876925706863403,0.9039573669433594
41,0.8926345507303873,0.8828957676887512,0.9015853404998779,0.8893450498580933,0.8889074921607971,0.8900296092033386,0.8958997130393982,0.8944154977798462,0.8978657722473145
42,0.8934674660364786,0.8898168802261353,0.8968092203140259,0.8936272660891215,0.8911737203598022,0.895733654499054,0.8957381844520569,0.8894181847572327,0.900903582572937
43,0.8975647886594137,0.8967405557632446,0.8984095454216003,0.8926472266515096,0.8874098062515259,0.8955668210983276,0.8918228546778361,0.8786801099777222,0.9032083749771118
44,0.8940945466359457,0.8843790292739868,0.9018263220787048,0.8915410240491232,0.8808112740516663,0.8971229791641235,0.893602212270101,0.8883492946624756,0.8993880152702332
45,0.8983475963274637,0.8940963745117188,0.9010999798774719,0.8921061158180237,0.8878945708274841,0.8967173099517822,0.8967636426289877,0.8917633295059204,0.9002717733383179
46,0.9001158674558004,0.8971924185752869,0.9019040465354919,0.8930322726567587,0.8891745805740356,0.8986152410507202,0.892139752705892,0.8847824335098267,0.898298978805542
47,0.894779642422994,0.8907150030136108,0.901134729385376,0.8949853777885437,0.8888223171234131,0.8993769288063049,0.8964942097663879,0.8896175622940063,0.9086135029792786
48,0.8955374360084534,0.8940696120262146,0.8963738679885864,0.892178475856781,0.8889748454093933,0.8973129391670227,0.900443951288859,0.898831844329834,0.9030486345291138
49,0.89537646373113,0.8916654586791992,0.8972362279891968,0.8957380453745524,0.8929961919784546,0.8990659713745117,0.8996285001436869,0.8965160250663757,0.9044632315635681
50,0.8975053032239279,0.8957207798957825,0.9001819491386414,0.8914857705434164,0.885039746761322,0.8974833488464355,0.8989741802215576,0.8952665328979492,0.9043926000595093
51,0.8930930495262146,0.8887770175933838,0.8970175385475159,0.8877589503924052,0.8847016096115112,0.8912240266799927,0.89556356271108,0.8907325267791748,0.9014814496040344


==> data/heart/diagram_strided_sampling_block_size_15.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_15_dice_score_mean,No_interpolation_random_block_size_15_dice_score_min,No_interpolation_random_block_size_15_dice_score_max,Signed_distance_interpolation_random_block_size_15_dice_score_mean,Signed_distance_interpolation_random_block_size_15_dice_score_min,Signed_distance_interpolation_random_block_size_15_dice_score_max
1,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949331363042,0.14804492890834808,0.5228392481803894,0.3781949281692505,0.1480449140071869,0.5228392481803894
2,0.7171923915545145,0.6937453746795654,0.736310601234436,0.7304404377937317,0.7081210017204285,0.7651771306991577,0.7301861842473348,0.6959108114242554,0.7596091032028198
3,0.7428620457649231,0.7384945154190063,0.7468398213386536,0.7224593957265218,0.7190691232681274,0.7281198501586914,0.7467116912206014,0.7311260104179382,0.7774097919464111
4,0.7711711525917053,0.7511771321296692,0.7851247191429138,0.7952685157457987,0.7722527980804443,0.8117290139198303,0.7775672276814779,0.7641136646270752,0.7971859574317932
5,0.8038283785184225,0.7862792611122131,0.8132616877555847,0.8089785178502401,0.7752392292022705,0.8328391313552856,0.8112362424532572,0.802190899848938,0.821555495262146
6,0.806579073270162,0.7530806064605713,0.8477059006690979,0.8160890142122904,0.7733955979347229,0.8487456440925598,0.8194397687911987,0.8079991340637207,0.8377178907394409
7,0.8190862139066061,0.8083633184432983,0.8282589912414551,0.8508636554082235,0.8437777161598206,0.8548402786254883,0.8444472153981527,0.8269520998001099,0.8562724590301514
8,0.8389357527097067,0.8288834691047668,0.8476839065551758,0.8605376482009888,0.8551956415176392,0.8659740090370178,0.8596964677174886,0.8531286716461182,0.869392991065979
9,0.839556356271108,0.812087893486023,0.8584179282188416,0.8646187980969747,0.8562260866165161,0.8733443021774292,0.8617262840270996,0.8534395098686218,0.8698775172233582
10,0.8606902360916138,0.8570897579193115,0.8628942966461182,0.8747144937515259,0.8675949573516846,0.8805563449859619,0.859003742535909,0.8524078130722046,0.8706345558166504
11,0.8677298029263815,0.860752522945404,0.8806750774383545,0.8765462040901184,0.8678425550460815,0.8816234469413757,0.8702846964200338,0.8660262227058411,0.8736780285835266
12,0.8599311312039694,0.844852864742279,0.8738378882408142,0.8801600933074951,0.8645215630531311,0.88910973072052,0.8713141282399496,0.859435498714447,0.8914956450462341
13,0.87558646996816,0.863986074924469,0.89410001039505,0.8804900844891866,0.8760391473770142,0.8868356347084045,0.882290800412496,0.8708017468452454,0.8881605267524719
14,0.87323925892512,0.8559665679931641,0.889077365398407,0.8827468554178873,0.8812328577041626,0.8838672637939453,0.8800975282986959,0.8689103126525879,0.8915509581565857
15,0.8703858057657877,0.8462594747543335,0.8903407454490662,0.8878698746363322,0.8844842910766602,0.8937200307846069,0.8803272247314453,0.870891809463501,0.8858548402786255
16,0.870304266611735,0.8634932041168213,0.8743137121200562,0.8868636687596639,0.8821930885314941,0.8899358510971069,0.8790151874224345,0.8693686723709106,0.8872101306915283
17,0.8746031920115153,0.8641953468322754,0.8891562223434448,0.8783575097719828,0.8768850564956665,0.8798715472221375,0.8799794514973959,0.8738176822662354,0.8880128860473633
18,0.8622312943140665,0.8522071838378906,0.8687486052513123,0.8861105839411417,0.8750782012939453,0.9001721143722534,0.8857249816258749,0.8797194361686707,0.8915864825248718
19,0.8742134968439738,0.8625503778457642,0.8934088349342346,0.881836454073588,0.8809254169464111,0.8832311630249023,0.8852537870407104,0.8826696276664734,0.8878328204154968
20,0.8809937834739685,0.874036967754364,0.8878219127655029,0.8860323627789816,0.8783901333808899,0.8917211294174194,0.8824440836906433,0.8778577446937561,0.8903185129165649
21,0.8874030907948812,0.8844515681266785,0.8916497230529785,0.8858195543289185,0.8756365776062012,0.8914571404457092,0.884517252445221,0.8828084468841553,0.8855218887329102
22,0.8872520128885905,0.8775837421417236,0.8966609239578247,0.8858555356661478,0.8725866079330444,0.8941784501075745,0.8826489051183065,0.878254771232605,0.8860099911689758
23,0.8868629336357117,0.8852651715278625,0.8894271850585938,0.8911523024241129,0.8890888690948486,0.8942689895629883,0.8865818579991659,0.8847553133964539,0.8876696825027466
24,0.8833969831466675,0.8749071955680847,0.8928788304328918,0.8907431165377299,0.8860491514205933,0.8938160538673401,0.8856174151102701,0.8835959434509277,0.886987566947937
25,0.8842456738154093,0.8791415691375732,0.8874205350875854,0.8885108232498169,0.8852441906929016,0.8930422067642212,0.8922465443611145,0.8861956596374512,0.8957015872001648
26,0.886809508005778,0.884148895740509,0.8914073705673218,0.8894553979237875,0.8872052431106567,0.8924211263656616,0.8853578964869181,0.8838649988174438,0.8875887989997864
27,0.8907972375551859,0.886203408241272,0.8936136960983276,0.8883949319521586,0.8822966814041138,0.8922873735427856,0.8854772647221884,0.8799469470977783,0.8891695141792297
28,0.8919623692830404,0.8889018297195435,0.8962896466255188,0.888687014579773,0.8869075179100037,0.8919914364814758,0.8889379501342773,0.8840999603271484,0.8916877508163452
29,0.8927033742268881,0.8890091180801392,0.8945804834365845,0.8928948044776917,0.8909268975257874,0.8939312696456909,0.8917306860287985,0.8842918276786804,0.8985764980316162
30,0.8908994595209757,0.8902251720428467,0.8920034766197205,0.8889363408088684,0.8846642971038818,0.8911595344543457,0.8946870366732279,0.8866050839424133,0.8999856114387512
31,0.8938542207082113,0.8925049304962158,0.8951483964920044,0.8893348574638367,0.8828616142272949,0.8931092023849487,0.8942625125249227,0.8930057883262634,0.8959729671478271
32,0.8936094641685486,0.8849870562553406,0.9012047648429871,0.8943488399187723,0.8934303522109985,0.8949353694915771,0.891886035601298,0.8882185220718384,0.8954927921295166
33,0.8947360118230184,0.8877737522125244,0.8985100388526917,0.8938349684079488,0.8915305733680725,0.8952682018280029,0.8928720752398173,0.8925702571868896,0.8931966423988342
34,0.8971185882886251,0.892702043056488,0.9032758474349976,0.8900085290273031,0.8849793672561646,0.8959453105926514,0.8933900197347006,0.8886011242866516,0.898403525352478
35,0.9013860623041788,0.8955898284912109,0.9059144258499146,0.8923972447713217,0.8892835378646851,0.8962734341621399,0.8934963544209799,0.8879709243774414,0.8984179496765137
36,0.8987451394399008,0.8926698565483093,0.9037367105484009,0.8902837236722311,0.8834536671638489,0.8960065841674805,0.8901227116584778,0.8863333463668823,0.8948544263839722
37,0.8970280687014262,0.8944608569145203,0.900272011756897,0.8949686884880066,0.8914324045181274,0.8982353210449219,0.8914721608161926,0.8879642486572266,0.8950895667076111
38,0.9005117813746134,0.896224319934845,0.902711808681488,0.895080029964447,0.8897592425346375,0.9042852520942688,0.8950599034627279,0.8905956149101257,0.899052619934082
39,0.8967242240905762,0.8906776905059814,0.902438759803772,0.8901665012041727,0.8778635263442993,0.9000046253204346,0.895108699798584,0.892203688621521,0.8972882032394409
40,0.8918299078941345,0.8809175491333008,0.8974035978317261,0.8926655252774557,0.8861300945281982,0.897364616394043,0.8978928128878275,0.897138774394989,0.8987990617752075
41,0.8926345507303873,0.8828957676887512,0.9015853404998779,0.8909598787625631,0.8823977708816528,0.8973947167396545,0.8922440409660339,0.8847732543945312,0.8985502123832703
42,0.8934674660364786,0.8898168802261353,0.8968092203140259,0.8872607151667277,0.8833904266357422,0.8894319534301758,0.8974069555600485,0.8955093026161194,0.90024334192276
43,0.8975647886594137,0.8967405557632446,0.8984095454216003,0.8892741600672404,0.878168523311615,0.8954169750213623,0.8934021393458048,0.8913474678993225,0.896075427532196
44,0.8940945466359457,0.8843790292739868,0.9018263220787048,0.8797271450360616,0.8678480982780457,0.8933651447296143,0.8985365629196167,0.8967166543006897,0.9014891982078552
45,0.8983475963274637,0.8940963745117188,0.9010999798774719,0.8888320326805115,0.8826180100440979,0.8978047370910645,0.8967974980672201,0.8945797681808472,0.9006032347679138
46,0.9001158674558004,0.8971924185752869,0.9019040465354919,0.890977700551351,0.8850796818733215,0.8957136273384094,0.897763172785441,0.8938745856285095,0.9006877541542053
47,0.894779642422994,0.8907150030136108,0.901134729385376,0.8929921785990397,0.8834004402160645,0.8988634943962097,0.8972996870676676,0.8945518732070923,0.8998779654502869
48,0.8955374360084534,0.8940696120262146,0.8963738679885864,0.8907921512921652,0.8855537176132202,0.8943765163421631,0.8936019539833069,0.8858221173286438,0.8977954387664795
49,0.89537646373113,0.8916654586791992,0.8972362279891968,0.8940935333569845,0.8851605653762817,0.9030860662460327,0.9005193710327148,0.8965213298797607,0.9028154611587524
50,0.8975053032239279,0.8957207798957825,0.9001819491386414,0.8904464244842529,0.8821607828140259,0.9001821279525757,0.8959188262621561,0.8932011723518372,0.9004095792770386
51,0.8930930495262146,0.8887770175933838,0.8970175385475159,0.8880364696184794,0.8848932981491089,0.8928494453430176,0.898362378279368,0.8959347009658813,0.9001511335372925


==> data/heart/diagram_strided_sampling_block_size_5.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_5_dice_score_mean,No_interpolation_random_block_size_5_dice_score_min,No_interpolation_random_block_size_5_dice_score_max,Signed_distance_interpolation_random_block_size_5_dice_score_mean,Signed_distance_interpolation_random_block_size_5_dice_score_min,Signed_distance_interpolation_random_block_size_5_dice_score_max
1,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949331363042,0.14804492890834808,0.5228392481803894,0.3781949480374654,0.1480449140071869,0.5228393077850342
2,0.7171923915545145,0.6937453746795654,0.736310601234436,0.682349681854248,0.6601588726043701,0.7022668719291687,0.6801026463508606,0.6332322955131531,0.7123640179634094
3,0.7428620457649231,0.7384945154190063,0.7468398213386536,0.7140429019927979,0.64134681224823,0.7700846195220947,0.7114995320638021,0.6631952524185181,0.765407919883728
4,0.7711711525917053,0.7511771321296692,0.7851247191429138,0.7612516283988953,0.7377513647079468,0.7739483714103699,0.760150154431661,0.7193424701690674,0.7868428230285645
5,0.8038283785184225,0.7862792611122131,0.8132616877555847,0.8117286562919617,0.7862417101860046,0.8386306762695312,0.7978237271308899,0.7703549265861511,0.8190307021141052
6,0.806579073270162,0.7530806064605713,0.8477059006690979,0.7868307034174601,0.7460643649101257,0.8225080370903015,0.8064573407173157,0.790725827217102,0.83477783203125
7,0.8190862139066061,0.8083633184432983,0.8282589912414551,0.8341082533200582,0.8081175088882446,0.8623138070106506,0.8301831086476644,0.8115793466567993,0.8397263288497925
8,0.8389357527097067,0.8288834691047668,0.8476839065551758,0.8401137987772623,0.8307263851165771,0.8476482629776001,0.8205878337224325,0.7990022897720337,0.8493802547454834
9,0.839556356271108,0.812087893486023,0.8584179282188416,0.8240732351938883,0.8030009269714355,0.8590734601020813,0.8465833067893982,0.8410719633102417,0.8515759110450745
10,0.8606902360916138,0.8570897579193115,0.8628942966461182,0.8599521716435751,0.8335267305374146,0.8751530647277832,0.8512779871622721,0.8470878005027771,0.8556512594223022
11,0.8677298029263815,0.860752522945404,0.8806750774383545,0.8554383913675944,0.8409943580627441,0.8751310706138611,0.8643225034077963,0.8613525032997131,0.8667460083961487
12,0.8599311312039694,0.844852864742279,0.8738378882408142,0.8680423696835836,0.8567841649055481,0.8798673152923584,0.8701317111651102,0.8658463358879089,0.8733519315719604
13,0.87558646996816,0.863986074924469,0.89410001039505,0.8737122813860575,0.8698951005935669,0.8778181672096252,0.8820566534996033,0.8785419464111328,0.8847922086715698
14,0.87323925892512,0.8559665679931641,0.889077365398407,0.8717344800631205,0.8632566928863525,0.8807722330093384,0.8838690320650736,0.8756229281425476,0.8898839354515076
15,0.8703858057657877,0.8462594747543335,0.8903407454490662,0.8806286652882894,0.8731956481933594,0.8913455605506897,0.8817334175109863,0.8665000200271606,0.8959863185882568
16,0.870304266611735,0.8634932041168213,0.8743137121200562,0.8768709699312845,0.8619318008422852,0.89323890209198,0.8698479334513346,0.8548734188079834,0.8802242279052734
17,0.8746031920115153,0.8641953468322754,0.8891562223434448,0.8824774424235026,0.8744107484817505,0.8947845697402954,0.8844316005706787,0.875571072101593,0.8899087309837341
18,0.8622312943140665,0.8522071838378906,0.8687486052513123,0.8877865672111511,0.8823343515396118,0.8910974860191345,0.8885306119918823,0.883172869682312,0.8974120616912842
19,0.8742134968439738,0.8625503778457642,0.8934088349342346,0.8754185239473978,0.8689586520195007,0.8835108280181885,0.8901640574137369,0.8851146697998047,0.8940026164054871
20,0.8809937834739685,0.874036967754364,0.8878219127655029,0.8812901377677917,0.8737200498580933,0.8873367309570312,0.8928616046905518,0.8856852054595947,0.8978070616722107
21,0.8874030907948812,0.8844515681266785,0.8916497230529785,0.8855785926183065,0.872902512550354,0.8940527439117432,0.8900018334388733,0.8825856447219849,0.8940004706382751
22,0.8872520128885905,0.8775837421417236,0.8966609239578247,0.8891767064730326,0.8862419724464417,0.8926525115966797,0.8923524816830953,0.8911826610565186,0.8933910727500916
23,0.8868629336357117,0.8852651715278625,0.8894271850585938,0.8812052408854166,0.8748831152915955,0.8887462019920349,0.8886333306630453,0.8780090808868408,0.8947511315345764
24,0.8833969831466675,0.8749071955680847,0.8928788304328918,0.8895477453867594,0.885084867477417,0.8978927731513977,0.8934353788693746,0.8866080641746521,0.8990756273269653
25,0.8842456738154093,0.8791415691375732,0.8874205350875854,0.8949476281801859,0.8937609195709229,0.8965534567832947,0.8971381584803263,0.8889594078063965,0.9048451781272888
26,0.886809508005778,0.884148895740509,0.8914073705673218,0.8944106499354044,0.8884732723236084,0.8975327014923096,0.8993101318677267,0.8930336236953735,0.9028031826019287
27,0.8907972375551859,0.886203408241272,0.8936136960983276,0.8976479570070902,0.8940199613571167,0.9041953682899475,0.8922931750615438,0.8848027586936951,0.8998197913169861
28,0.8919623692830404,0.8889018297195435,0.8962896466255188,0.8976831038792928,0.895365834236145,0.8995203971862793,0.8964672287305196,0.8877650499343872,0.9010564684867859
29,0.8927033742268881,0.8890091180801392,0.8945804834365845,0.897377073764801,0.8932116627693176,0.9024399518966675,0.89475945631663,0.8856619596481323,0.9011411666870117
30,0.8908994595209757,0.8902251720428467,0.8920034766197205,0.8981355428695679,0.8974562883377075,0.8990581035614014,0.8981702526410421,0.8922742605209351,0.9028646945953369
31,0.8938542207082113,0.8925049304962158,0.8951483964920044,0.8995890617370605,0.8980566263198853,0.9007695317268372,0.8992508053779602,0.8906093239784241,0.905981719493866
32,0.8936094641685486,0.8849870562553406,0.9012047648429871,0.8959643244743347,0.890866219997406,0.9030146598815918,0.8994331558545431,0.8947341442108154,0.9056097269058228
33,0.8947360118230184,0.8877737522125244,0.8985100388526917,0.898710827032725,0.893916666507721,0.9035090208053589,0.8997405568758646,0.8966358304023743,0.9028732776641846
34,0.8971185882886251,0.892702043056488,0.9032758474349976,0.8990864753723145,0.8898581862449646,0.9052070379257202,0.9001981616020203,0.8972280025482178,0.9046565294265747
35,0.9013860623041788,0.8955898284912109,0.9059144258499146,0.8999859690666199,0.8922560811042786,0.9055385589599609,0.9019780158996582,0.8990330696105957,0.9059603810310364
36,0.8987451394399008,0.8926698565483093,0.9037367105484009,0.8991091450055441,0.8959429860115051,0.9021559953689575,0.8997159202893575,0.8969892263412476,0.9043449759483337
37,0.8970280687014262,0.8944608569145203,0.900272011756897,0.8984689315160116,0.8970927596092224,0.9008508324623108,0.8961150248845419,0.8905642628669739,0.8990725874900818
38,0.9005117813746134,0.896224319934845,0.902711808681488,0.8972185850143433,0.8941468596458435,0.9002092480659485,0.8981243769327799,0.8916294574737549,0.9027446508407593
39,0.8967242240905762,0.8906776905059814,0.902438759803772,0.8951188921928406,0.8925991654396057,0.8969647884368896,0.8979919155438741,0.8922500610351562,0.9026947021484375
40,0.8918299078941345,0.8809175491333008,0.8974035978317261,0.8981900016466776,0.8952946662902832,0.9017912745475769,0.9008899529774984,0.8937702775001526,0.9051470756530762
41,0.8926345507303873,0.8828957676887512,0.9015853404998779,0.8952462871869405,0.8908311128616333,0.9001069664955139,0.8998924493789673,0.898749053478241,0.9018018245697021
42,0.8934674660364786,0.8898168802261353,0.8968092203140259,0.8960396846135458,0.8940359354019165,0.8976750373840332,0.8996537327766418,0.8938941359519958,0.9031763672828674
43,0.8975647886594137,0.8967405557632446,0.8984095454216003,0.8965324759483337,0.8943964242935181,0.8986444473266602,0.896335502465566,0.889102578163147,0.9008647203445435
44,0.8940945466359457,0.8843790292739868,0.9018263220787048,0.8983309864997864,0.8918699026107788,0.9018339514732361,0.8952791293462118,0.8824342489242554,0.9041203260421753
45,0.8983475963274637,0.8940963745117188,0.9010999798774719,0.895902136961619,0.89482182264328,0.8967658281326294,0.8956083059310913,0.890403687953949,0.8998128771781921
46,0.9001158674558004,0.8971924185752869,0.9019040465354919,0.8997100194295248,0.8956257104873657,0.9029055833816528,0.8966142932573954,0.8920148015022278,0.9005197882652283
47,0.894779642422994,0.8907150030136108,0.901134729385376,0.8961605827013651,0.8944381475448608,0.8992312550544739,0.8916276892026266,0.8887016773223877,0.893122673034668
48,0.8955374360084534,0.8940696120262146,0.8963738679885864,0.8969530065854391,0.8929760456085205,0.9002464413642883,0.8964217106501261,0.8908818960189819,0.8994340300559998
49,0.89537646373113,0.8916654586791992,0.8972362279891968,0.8989911079406738,0.8985663652420044,0.8994006514549255,0.8891822894414266,0.8818498253822327,0.8976433277130127
50,0.8975053032239279,0.8957207798957825,0.9001819491386414,0.8967256347338358,0.8946729302406311,0.9000846147537231,0.8950786789258321,0.8920975923538208,0.8988019227981567
51,0.8930930495262146,0.8887770175933838,0.8970175385475159,0.8994543155034384,0.8968138694763184,0.90439373254776,0.8942814270655314,0.8911604881286621,0.8998245000839233


==> data/heart/diagram_uncertainty_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Entropy_based_uncertainty_sampling_dice_score_mean,Entropy_based_uncertainty_sampling_dice_score_min,Entropy_based_uncertainty_sampling_dice_score_max,Least_confidence_based_uncertainty_sampling_dice_score_mean,Least_confidence_based_uncertainty_sampling_dice_score_min,Least_confidence_based_uncertainty_sampling_dice_score_max
1,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.3781949281692505,0.1480449140071869,0.5228392481803894,0.37819495300451916,0.14804492890834808,0.5228393077850342
2,0.7171923915545145,0.6937453746795654,0.736310601234436,0.7075982491175333,0.6892911195755005,0.7203525304794312,0.7156356970469157,0.6639679670333862,0.7705137729644775
3,0.7428620457649231,0.7384945154190063,0.7468398213386536,0.7919474840164185,0.7809260487556458,0.8078736066818237,0.7441264589627584,0.709414541721344,0.771521806716919
4,0.7711711525917053,0.7511771321296692,0.7851247191429138,0.8162465890248617,0.8015345931053162,0.8251152038574219,0.7832902868588766,0.7620284557342529,0.796986997127533
5,0.8038283785184225,0.7862792611122131,0.8132616877555847,0.8362662593523661,0.8337437510490417,0.8394218683242798,0.8200479745864868,0.8133748173713684,0.8280566930770874
6,0.806579073270162,0.7530806064605713,0.8477059006690979,0.8387825687726339,0.8199979066848755,0.8540717959403992,0.8353480497996012,0.8238534331321716,0.847023606300354
7,0.8190862139066061,0.8083633184432983,0.8282589912414551,0.8544272184371948,0.8415677547454834,0.8674188852310181,0.8521876335144043,0.8467242121696472,0.8609539866447449
8,0.8389357527097067,0.8288834691047668,0.8476839065551758,0.8523680369059244,0.8257229924201965,0.8698968291282654,0.8528615633646647,0.834528923034668,0.8643441200256348
9,0.839556356271108,0.812087893486023,0.8584179282188416,0.853056271870931,0.8453594446182251,0.8595830202102661,0.8596755862236023,0.8525283336639404,0.8695545196533203
10,0.8606902360916138,0.8570897579193115,0.8628942966461182,0.8634500503540039,0.8554412126541138,0.8770490288734436,0.8616795341173807,0.8533302545547485,0.8689594268798828
11,0.8677298029263815,0.860752522945404,0.8806750774383545,0.8668620586395264,0.8541884422302246,0.8775454759597778,0.8775599797566732,0.8718959093093872,0.8856639862060547
12,0.8599311312039694,0.844852864742279,0.8738378882408142,0.8715721964836121,0.8662008047103882,0.8788980841636658,0.8781137863794962,0.8645662069320679,0.8866047263145447
13,0.87558646996816,0.863986074924469,0.89410001039505,0.8675035039583842,0.8449221849441528,0.8808322548866272,0.8843567371368408,0.8831191658973694,0.8850885033607483
14,0.87323925892512,0.8559665679931641,0.889077365398407,0.8760069807370504,0.8530734181404114,0.8898526430130005,0.8831403652826945,0.8789209127426147,0.8895998001098633
15,0.8703858057657877,0.8462594747543335,0.8903407454490662,0.8715249300003052,0.8680869936943054,0.8770944476127625,0.8870813051859537,0.8852431178092957,0.8889362812042236
16,0.870304266611735,0.8634932041168213,0.8743137121200562,0.8813506563504537,0.8728354573249817,0.8889302015304565,0.8871546785036722,0.883304238319397,0.891668438911438
17,0.8746031920115153,0.8641953468322754,0.8891562223434448,0.8805422782897949,0.8737027049064636,0.8841649293899536,0.8829390605290731,0.8746101260185242,0.8883154392242432
18,0.8622312943140665,0.8522071838378906,0.8687486052513123,0.875152071317037,0.8675731420516968,0.8882904648780823,0.8853138287862142,0.878847062587738,0.8895434737205505
19,0.8742134968439738,0.8625503778457642,0.8934088349342346,0.8804707129796346,0.8712959289550781,0.8907538652420044,0.8830306728680929,0.8783856630325317,0.8902915716171265
20,0.8809937834739685,0.874036967754364,0.8878219127655029,0.873320996761322,0.8604564070701599,0.8864951729774475,0.8892014225323995,0.8849539160728455,0.8933805227279663
21,0.8874030907948812,0.8844515681266785,0.8916497230529785,0.868206520875295,0.8479788899421692,0.8799418210983276,0.8834058046340942,0.8756153583526611,0.8945003747940063
22,0.8872520128885905,0.8775837421417236,0.8966609239578247,0.8715829451878866,0.8588184714317322,0.8831334114074707,0.8905361493428549,0.885276198387146,0.8940351605415344
23,0.8868629336357117,0.8852651715278625,0.8894271850585938,0.8874761859575907,0.8853645920753479,0.8908785581588745,0.8915729721387228,0.8869380950927734,0.8957696557044983
24,0.8833969831466675,0.8749071955680847,0.8928788304328918,0.8791395823160807,0.8731372952461243,0.8870584964752197,0.8853220542271932,0.8824406862258911,0.8902250528335571
25,0.8842456738154093,0.8791415691375732,0.8874205350875854,0.8847768505414327,0.8778631091117859,0.8891946077346802,0.8913866480191549,0.8901472687721252,0.8928227424621582
26,0.886809508005778,0.884148895740509,0.8914073705673218,0.8797254761060079,0.8667128086090088,0.8882680535316467,0.8876700202624003,0.883370041847229,0.8933998942375183
27,0.8907972375551859,0.886203408241272,0.8936136960983276,0.8852988878885905,0.884531557559967,0.8856902122497559,0.8884875774383545,0.8865752220153809,0.8920907974243164
28,0.8919623692830404,0.8889018297195435,0.8962896466255188,0.88414200146993,0.8826729655265808,0.884975016117096,0.8885663151741028,0.8872083425521851,0.8900261521339417
29,0.8927033742268881,0.8890091180801392,0.8945804834365845,0.8844132820765177,0.8824506998062134,0.8866844177246094,0.8891340096791586,0.8872267603874207,0.8917532563209534
30,0.8908994595209757,0.8902251720428467,0.8920034766197205,0.8820056716601054,0.8775575160980225,0.8864455223083496,0.8904503981272379,0.8895571231842041,0.8910627365112305
31,0.8938542207082113,0.8925049304962158,0.8951483964920044,0.8863116502761841,0.8779077529907227,0.8908998966217041,0.8901106119155884,0.8852825164794922,0.8947405219078064
32,0.8936094641685486,0.8849870562553406,0.9012047648429871,0.8859949310620626,0.8816646933555603,0.8883954882621765,0.8898141980171204,0.8846696019172668,0.8962112665176392
33,0.8947360118230184,0.8877737522125244,0.8985100388526917,0.8834242026011149,0.8731197118759155,0.8919150829315186,0.8928488691647848,0.8864997625350952,0.8992915153503418
34,0.8971185882886251,0.892702043056488,0.9032758474349976,0.8901164333025614,0.886914849281311,0.8930784463882446,0.8875702619552612,0.8837019205093384,0.8926661014556885
35,0.9013860623041788,0.8955898284912109,0.9059144258499146,0.8889541029930115,0.8829286098480225,0.8934915661811829,0.8869212667147318,0.8800269365310669,0.8976238965988159
36,0.8987451394399008,0.8926698565483093,0.9037367105484009,0.8897760113080343,0.8815149664878845,0.8950008749961853,0.8931024074554443,0.8886500597000122,0.8967915177345276
37,0.8970280687014262,0.8944608569145203,0.900272011756897,0.8895899256070455,0.8879492282867432,0.8905595541000366,0.8931354880332947,0.883028507232666,0.9026350975036621
38,0.9005117813746134,0.896224319934845,0.902711808681488,0.8874958753585815,0.8809351325035095,0.8936243057250977,0.8936393857002258,0.8857743740081787,0.8997385501861572
39,0.8967242240905762,0.8906776905059814,0.902438759803772,0.8900508880615234,0.8866482973098755,0.895552396774292,0.8942661086718241,0.8881120085716248,0.9033096432685852
40,0.8918299078941345,0.8809175491333008,0.8974035978317261,0.8892223636309305,0.8878399729728699,0.8901538848876953,0.8931272824605306,0.8785440921783447,0.9041942358016968
41,0.8926345507303873,0.8828957676887512,0.9015853404998779,0.8906527558962504,0.889833390712738,0.8918119668960571,0.8946725130081177,0.8867263793945312,0.8987164497375488
42,0.8934674660364786,0.8898168802261353,0.8968092203140259,0.887059231599172,0.8828125596046448,0.8909212350845337,0.8839390277862549,0.8766190409660339,0.8879016637802124
43,0.8975647886594137,0.8967405557632446,0.8984095454216003,0.8871096769968668,0.8787453770637512,0.8967039585113525,0.8900126616160074,0.886525571346283,0.893332839012146
44,0.8940945466359457,0.8843790292739868,0.9018263220787048,0.8923502763112386,0.8889631628990173,0.8958820700645447,0.8899153669675192,0.8814267516136169,0.9005370140075684
45,0.8983475963274637,0.8940963745117188,0.9010999798774719,0.886001467704773,0.8846050500869751,0.8867354393005371,0.8912919759750366,0.8867173194885254,0.8939418792724609
46,0.9001158674558004,0.8971924185752869,0.9019040465354919,0.8863174915313721,0.8846172094345093,0.8880157470703125,0.8925508062044779,0.8838909268379211,0.8983016014099121
47,0.894779642422994,0.8907150030136108,0.901134729385376,0.8870755831400553,0.8792017102241516,0.8986082077026367,0.8936263918876648,0.8881081938743591,0.8969554901123047
48,0.8955374360084534,0.8940696120262146,0.8963738679885864,0.8906250596046448,0.8876103162765503,0.8924522995948792,0.89336758852005,0.8847187757492065,0.9012869000434875
49,0.89537646373113,0.8916654586791992,0.8972362279891968,0.8865663210550944,0.8799920082092285,0.8928481340408325,0.8949541250864664,0.8841284513473511,0.9008562564849854
50,0.8975053032239279,0.8957207798957825,0.9001819491386414,0.8895127971967062,0.8844789266586304,0.8961774110794067,0.8949994246164957,0.8932747840881348,0.8978865742683411
51,0.8930930495262146,0.8887770175933838,0.8970175385475159,0.8874734242757162,0.8852337002754211,0.8910673260688782,0.89653346935908,0.8935641050338745,0.8997225165367126


==> data/heart/random_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.807,0.049,0.868,0.011,0.87,0.006,0.887,0.004,0.893,0.004
Random block selection,No interpolation,block size 5,0.787,0.038,0.855,0.018,0.877,0.016,0.886,0.011,0.899,0.004
Random block selection,Signed distance interpolation,block size 5,0.806,0.025,0.864,0.003,0.87,0.013,0.89,0.006,0.894,0.005
Random block selection,Morphological contour interpolation,block size 5,0.766,0.126,0.86,0.02,0.877,0.012,0.89,0.014,0.893,0.008
Random block selection,No interpolation,block size 10,0.804,0.023,0.868,0.008,0.889,0.006,0.885,0.014,0.888,0.003
Random block selection,Signed distance interpolation,block size 10,0.82,0.005,0.875,0.006,0.888,0.004,0.89,0.005,0.896,0.005
Random block selection,Morphological contour interpolation,block size 10,0.824,0.029,0.867,0.006,0.885,0.006,0.889,0.011,0.893,0.007
Random block selection,No interpolation,block size 15,0.816,0.039,0.877,0.008,0.887,0.004,0.886,0.009,0.888,0.004
Random block selection,Signed distance interpolation,block size 15,0.819,0.016,0.87,0.004,0.879,0.009,0.885,0.001,0.898,0.002
Random block selection,Morphological contour interpolation,block size 15,0.81,0.027,0.864,0.013,0.871,0.003,0.881,0.001,0.893,0.008


==> data/heart/uncertainty_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.807,0.049,0.868,0.011,0.87,0.006,0.887,0.004,0.893,0.004
Uncertainty-based block selection,No interpolation,block size 5,0.834,0.022,0.871,0.004,0.886,0.009,0.883,0.02,0.892,0.006
Uncertainty-based block selection,Signed distance interpolation,block size 5,0.807,0.017,0.866,0.011,0.889,0.011,0.882,0.009,0.893,0.003
Uncertainty-based block selection,Morphological contour interpolation,block size 5,0.802,0.002,0.868,0.009,0.89,0.01,0.894,0.005,0.893,0.008
Uncertainty-based block selection,No interpolation,block size 10,0.851,0.013,0.879,0.002,0.884,0.01,0.875,0.014,0.892,0.005
Uncertainty-based block selection,Signed distance interpolation,block size 10,0.822,0.021,0.878,0.008,0.878,0.014,0.89,0.007,0.894,0.007
Uncertainty-based block selection,Morphological contour interpolation,block size 10,0.835,0.013,0.876,0.004,0.885,0.002,0.89,0.006,0.891,0.008
Uncertainty-based block selection,No interpolation,block size 15,0.847,0.011,0.879,0.003,0.879,0.006,0.878,0.005,0.887,0.002
Uncertainty-based block selection,Signed distance interpolation,block size 15,0.851,0.004,0.868,0.029,0.879,0.006,0.879,0.011,0.901,0.003
Uncertainty-based block selection,Morphological contour interpolation,block size 15,0.835,0.012,0.852,0.01,0.86,0.006,0.877,0.008,0.884,0.006


==> data/hippocampus/baseline_strategies.csv <==
Strategy,DiceScoreMeanFive,DiceScoreStdFive,DiceScoreMeanTen,DiceScoreStdTen,DiceScoreMeanFiveteen,DiceScoreStdFiveteen,DiceScoreMeanTwenty,DiceScoreStdTwenty,DiceScoreMeanFifty,DiceScoreStdFifty
Random sampling,0.766,0.016,0.803,0.01,0.812,0.012,0.819,0.007,0.834,0.005
Least confidence-based uncertainty sampling,0.747,0.004,0.778,0.005,0.784,0.002,0.792,0.005,0.816,0.003
Entropy-based uncertainty sampling,0.759,0.005,0.79,0.006,0.798,0.006,0.806,0.003,0.825,0.003
Stratified random sampling,0.777,0.016,0.809,0.007,0.818,0.009,0.821,0.004,0.835,0.001
Clustering-based representativeness sampling,0.778,0.013,0.799,0.006,0.813,0.004,0.817,0.007,0.834,0.003
Distance-based representativeness sampling,0.756,0.003,0.799,0.012,0.811,0.011,0.815,0.006,0.829,0.005


==> data/hippocampus/diagram_representativeness_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Stratified_random_sampling_dice_score_mean,Stratified_random_sampling_dice_score_min,Stratified_random_sampling_dice_score_max,Clustering_based_representativeness_sampling_dice_score_mean,Clustering_based_representativeness_sampling_dice_score_min,Clustering_based_representativeness_sampling_dice_score_max,Distance_based_representativeness_sampling_dice_score_mean,Distance_based_representativeness_sampling_dice_score_min,Distance_based_representativeness_sampling_dice_score_max
1,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.23662933707237244,0.14096826314926147,0.2970055341720581,0.23662934203942618,0.14096824824810028,0.2970055639743805,0.23662932713826498,0.14096826314926147,0.2970055341720581
2,0.5391960144042969,0.408447265625,0.643354058265686,0.5656530261039734,0.37902164459228516,0.6981528997421265,0.5687263607978821,0.46285581588745117,0.6747087240219116,0.5444888869921366,0.42229586839675903,0.6152740120887756
3,0.6846243540445963,0.6512801647186279,0.7049288749694824,0.7063959240913391,0.6527475118637085,0.7529787421226501,0.6953947146733602,0.6764543056488037,0.7170770168304443,0.6664344668388367,0.5967860817909241,0.7015655040740967
4,0.7320650021235148,0.7107969522476196,0.7437858581542969,0.7503169775009155,0.7348325252532959,0.768957257270813,0.7344435453414917,0.7192999124526978,0.7567695379257202,0.7190601229667664,0.6898790001869202,0.7343456745147705
5,0.7610286871592203,0.7369729280471802,0.7876878976821899,0.7662951151529948,0.7505698204040527,0.7831884622573853,0.7624862790107727,0.7518979907035828,0.7807297706604004,0.7432310779889425,0.7340637445449829,0.7550966739654541
6,0.7661929726600647,0.7527838349342346,0.783674955368042,0.7765831549962362,0.7626900672912598,0.7945165634155273,0.7776957352956136,0.7669414281845093,0.7922879457473755,0.7561305562655131,0.7537569999694824,0.7599984407424927
7,0.7778385281562805,0.7660881876945496,0.7938486337661743,0.7918233871459961,0.7786602973937988,0.8087059259414673,0.7805996934572855,0.7681794166564941,0.7978089451789856,0.7778251767158508,0.7707914710044861,0.782131552696228
8,0.7878873944282532,0.779166042804718,0.7973959445953369,0.7942116061846415,0.7788290977478027,0.8137560486793518,0.7891558210055033,0.7814309000968933,0.7998878955841064,0.7844354510307312,0.7767440676689148,0.7936155796051025
9,0.7939034899075826,0.7752428650856018,0.8094191551208496,0.7986769278844198,0.7901943325996399,0.8131197690963745,0.7921255032221476,0.7840738296508789,0.8044706583023071,0.7869664430618286,0.7765141725540161,0.7930185794830322
10,0.7964752515157064,0.791190505027771,0.8070163726806641,0.8042923410733541,0.7985159158706665,0.8135058879852295,0.79548446337382,0.7892731428146362,0.8044286966323853,0.7940497994422913,0.7852746248245239,0.8013936281204224
11,0.8028849562009176,0.7943087220191956,0.8142638206481934,0.8093076348304749,0.8041987419128418,0.8171511888504028,0.7993237376213074,0.7943276166915894,0.8060108423233032,0.7985108494758606,0.7893635034561157,0.8114408850669861
12,0.8007186055183411,0.7893837690353394,0.8161744475364685,0.8121925195058187,0.8047573566436768,0.8227059245109558,0.7959103385607401,0.7874354720115662,0.8042576313018799,0.8030159672101339,0.7899994254112244,0.8123832941055298
13,0.8063663244247437,0.7959116697311401,0.8188442587852478,0.8160443504651388,0.8086522221565247,0.825057864189148,0.8035104076067606,0.8012663125991821,0.8079526424407959,0.8057778080304464,0.7898317575454712,0.816818118095398
14,0.8094981908798218,0.802675724029541,0.8230553865432739,0.8176148533821106,0.8089247345924377,0.8280967473983765,0.806054969628652,0.8001617193222046,0.8154733777046204,0.8037992318471273,0.7872260808944702,0.814253568649292
15,0.8071918884913126,0.7990873456001282,0.820844292640686,0.818059504032135,0.8135051131248474,0.8266129493713379,0.8096270362536112,0.8044176697731018,0.8198555707931519,0.8088641166687012,0.794231653213501,0.819722056388855
16,0.8115549484888712,0.8010653853416443,0.8240079879760742,0.8181304931640625,0.8116036653518677,0.8288490772247314,0.8133612672487894,0.8099296689033508,0.8170222043991089,0.8107550144195557,0.7989586591720581,0.8203808069229126
17,0.8188051780064901,0.813266396522522,0.8262265920639038,0.8201762239138285,0.8165781497955322,0.8240277171134949,0.8130106925964355,0.8081232309341431,0.8167073726654053,0.8134006261825562,0.801583468914032,0.8217263221740723
18,0.8162603974342346,0.8019083738327026,0.8289918899536133,0.8207043608029684,0.8138369917869568,0.8280763626098633,0.816581149895986,0.8141354322433472,0.8193379640579224,0.8140656550725301,0.8073601722717285,0.8211524486541748
19,0.8170684774716696,0.8105869293212891,0.8247473239898682,0.819281538327535,0.814096212387085,0.8253612518310547,0.815187911192576,0.8113689422607422,0.8197652697563171,0.8110993107159933,0.799007773399353,0.8187400698661804
20,0.8181470235188802,0.8107856512069702,0.8234308958053589,0.8204041520754496,0.8153696060180664,0.8257067799568176,0.818194568157196,0.8131389617919922,0.8236963152885437,0.8137733936309814,0.8032312393188477,0.8192400932312012
21,0.8187883496284485,0.8122294545173645,0.8266103267669678,0.821351965268453,0.8186415433883667,0.8254374265670776,0.8170967896779379,0.8105059862136841,0.8237906694412231,0.8148679137229919,0.8088511228561401,0.8209922313690186
22,0.8196123441060384,0.8127542734146118,0.8257765769958496,0.8207756082216898,0.8143631815910339,0.8287731409072876,0.8165053526560465,0.8139153718948364,0.8209450244903564,0.8183056314786276,0.8135735988616943,0.8218739032745361
23,0.8250529964764913,0.8202216625213623,0.828029453754425,0.8243455489476522,0.8204138278961182,0.8271002173423767,0.8211986621220907,0.815666913986206,0.8249431848526001,0.8149641950925192,0.8037328720092773,0.8224035501480103
24,0.8261319001515707,0.8218992948532104,0.8291832208633423,0.8251166145006815,0.8190849423408508,0.8287972211837769,0.8187694549560547,0.8093751668930054,0.8249934911727905,0.8159661293029785,0.8063310384750366,0.821424126625061
25,0.8230452736218771,0.8179652094841003,0.8297947645187378,0.8256893952687582,0.8211045861244202,0.829151451587677,0.821692148844401,0.8185006976127625,0.8266010284423828,0.8168569207191467,0.8020652532577515,0.8269128203392029
26,0.825061559677124,0.8228152990341187,0.8290843963623047,0.8290756940841675,0.824604332447052,0.8337850570678711,0.821939210096995,0.8156183958053589,0.8275859355926514,0.8167057633399963,0.8029895424842834,0.8253052234649658
27,0.8265007734298706,0.8238904476165771,0.8312273025512695,0.8286957343419393,0.82460618019104,0.8353151082992554,0.8239520589510599,0.8197518587112427,0.8291856050491333,0.8190932869911194,0.8047698140144348,0.8286447525024414
28,0.8262676000595093,0.8245143294334412,0.829613983631134,0.8289712071418762,0.8250876665115356,0.8353196978569031,0.823702315489451,0.8201602697372437,0.8284731507301331,0.8214490214983622,0.8139331936836243,0.8254646062850952
29,0.8283749024073283,0.8205195665359497,0.8336352109909058,0.8303342262903849,0.8278275728225708,0.8339453935623169,0.8232910434405009,0.8157240152359009,0.8298963904380798,0.8210157950719198,0.8098053932189941,0.8284354209899902
30,0.826615591843923,0.821982741355896,0.8325859904289246,0.8278324604034424,0.823684573173523,0.8349065780639648,0.8270087440808614,0.8241397142410278,0.8288504481315613,0.82034299770991,0.8072301149368286,0.8281360864639282
31,0.8313013116518656,0.8239426612854004,0.8362355828285217,0.8304347991943359,0.8277026414871216,0.834276556968689,0.8270143469174703,0.822013258934021,0.8298375010490417,0.8231436610221863,0.8128058314323425,0.828711986541748
32,0.8283450802167257,0.8218021988868713,0.834197998046875,0.8287388881047567,0.826607346534729,0.8300623893737793,0.8267924984296163,0.8225181102752686,0.8297333121299744,0.8199866811434428,0.8064404129981995,0.8278337717056274
33,0.8292048573493958,0.8203493356704712,0.8359658122062683,0.8271332383155823,0.8235289454460144,0.8318198323249817,0.8267779350280762,0.8195533752441406,0.8321741819381714,0.8192242582639059,0.80662602186203,0.8264986276626587
34,0.8282371958096822,0.8232980966567993,0.835379421710968,0.830096979935964,0.8259692192077637,0.8345921039581299,0.824738601843516,0.8210340738296509,0.8287433981895447,0.8238649765650431,0.8152753114700317,0.8300989866256714
35,0.8286678592363993,0.8254709243774414,0.8347185254096985,0.829492966334025,0.8272695541381836,0.8333200216293335,0.8255549669265747,0.8187885284423828,0.8306221961975098,0.8231340448061625,0.8123262524604797,0.8305381536483765
36,0.829996645450592,0.8264377117156982,0.8362650871276855,0.8298089901606241,0.8286405801773071,0.8307560682296753,0.8262604077657064,0.821279764175415,0.8293386697769165,0.8236685395240784,0.8125379085540771,0.8319182991981506
37,0.8313643336296082,0.8267327547073364,0.8351221084594727,0.8303651611010233,0.8259264826774597,0.8335160613059998,0.8273215293884277,0.8250072002410889,0.8298875093460083,0.8203755418459574,0.8090912699699402,0.8311327695846558
38,0.8297532796859741,0.8258935213088989,0.8339163064956665,0.831760843594869,0.828070878982544,0.8375914096832275,0.8277204036712646,0.8244113326072693,0.8302469253540039,0.823490579922994,0.8150043487548828,0.8290330171585083
39,0.8300765156745911,0.825517475605011,0.8340656757354736,0.8320831656455994,0.8299556374549866,0.8354099988937378,0.8288123607635498,0.8274335861206055,0.8297024965286255,0.8225136200586954,0.8122839331626892,0.8314275741577148
40,0.8307027419408163,0.8259881734848022,0.838306188583374,0.8336149255434672,0.831434428691864,0.8374876976013184,0.82761150598526,0.8256864547729492,0.8299831748008728,0.825839122136434,0.816304087638855,0.8315757513046265
41,0.831507941087087,0.8261376619338989,0.8344106674194336,0.832414468129476,0.8299462795257568,0.8358845710754395,0.8298954566319784,0.828885018825531,0.8306522965431213,0.8247033754984537,0.8178855180740356,0.8308191299438477
42,0.8312674164772034,0.8286354541778564,0.8331214189529419,0.8331112066904703,0.828748345375061,0.8358525037765503,0.8281122843424479,0.8248444199562073,0.8318613171577454,0.8221670587857565,0.8169495463371277,0.8285799026489258
43,0.8301762143770853,0.8268676400184631,0.8349613547325134,0.8326839208602905,0.8278601169586182,0.8356386423110962,0.8281636039415995,0.824161946773529,0.8321261405944824,0.8244926929473877,0.8147499561309814,0.8333468437194824
44,0.833300511042277,0.829232931137085,0.8359227180480957,0.834631343682607,0.8319711685180664,0.8370076417922974,0.8297688166300455,0.8281940221786499,0.8306875228881836,0.8261768221855164,0.823209822177887,0.8299683332443237
45,0.8321734269460043,0.8285062313079834,0.836353063583374,0.8324469923973083,0.8286278247833252,0.8361008167266846,0.8294511636098226,0.8280627131462097,0.8317065238952637,0.8255345026652018,0.8209438323974609,0.8291130065917969
46,0.8322033087412516,0.8285583257675171,0.8349519968032837,0.8328638672828674,0.8326206207275391,0.8332023024559021,0.8302737474441528,0.829386830329895,0.8314025402069092,0.8256385127703348,0.8164781332015991,0.8344170451164246
47,0.8326971928278605,0.8277802467346191,0.8352617025375366,0.8342774311701456,0.8309636116027832,0.8378478288650513,0.8306473890940348,0.8272132277488708,0.8338351249694824,0.8292689720789591,0.8244293928146362,0.8331915140151978
48,0.832149604956309,0.8280388116836548,0.8343361616134644,0.8342150648434957,0.8303110599517822,0.837012529373169,0.8308296203613281,0.8288830518722534,0.8318123817443848,0.8291330734888712,0.8250101804733276,0.8329756259918213
49,0.8314280112584432,0.8266215324401855,0.8351925611495972,0.8348430196444193,0.832654595375061,0.8376965522766113,0.8334503571192423,0.8318829536437988,0.8342952728271484,0.8294832309087118,0.8269258141517639,0.8336121439933777
50,0.8331717848777771,0.827620804309845,0.8363927602767944,0.8340907494227091,0.831230878829956,0.8379840850830078,0.831632137298584,0.8286284804344177,0.8332445621490479,0.8298919200897217,0.824734628200531,0.8327404856681824
51,0.8336058060328165,0.8283811807632446,0.8378526568412781,0.8350672721862793,0.8341530561447144,0.8367016315460205,0.8335444728533427,0.8307042717933655,0.836179256439209,0.828600804011027,0.8233749866485596,0.8323657512664795


==> data/hippocampus/diagram_strided_sampling_block_size_10.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_10_dice_score_mean,No_interpolation_random_block_size_10_dice_score_min,No_interpolation_random_block_size_10_dice_score_max,Signed_distance_interpolation_random_block_size_10_dice_score_mean,Signed_distance_interpolation_random_block_size_10_dice_score_min,Signed_distance_interpolation_random_block_size_10_dice_score_max
1,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.2366293321053187,0.14096824824810028,0.2970055341720581
2,0.5391960144042969,0.408447265625,0.643354058265686,0.5707621375719706,0.44696420431137085,0.6687493324279785,0.5595924854278564,0.44696420431137085,0.6687493324279785
3,0.6846243540445963,0.6512801647186279,0.7049288749694824,0.6995444695154825,0.6580806970596313,0.739275336265564,0.6982656717300415,0.6521492004394531,0.739275336265564
4,0.7320650021235148,0.7107969522476196,0.7437858581542969,0.7446579337120056,0.7275089621543884,0.7703205347061157,0.7452888886133829,0.7274882793426514,0.7703205347061157
5,0.7610286871592203,0.7369729280471802,0.7876878976821899,0.7718023061752319,0.7611881494522095,0.7834231853485107,0.7716540296872457,0.7582229375839233,0.7834231853485107
6,0.7661929726600647,0.7527838349342346,0.783674955368042,0.7845560908317566,0.7751374244689941,0.7968157529830933,0.7860767841339111,0.7755337357521057,0.7968156933784485
7,0.7778385281562805,0.7660881876945496,0.7938486337661743,0.7948420842488607,0.7913538217544556,0.798434853553772,0.7933384776115417,0.7896089553833008,0.7984349131584167
8,0.7878873944282532,0.779166042804718,0.7973959445953369,0.802230695883433,0.7991980314254761,0.8057346343994141,0.80150039990743,0.7936369180679321,0.8057346343994141
9,0.7939034899075826,0.7752428650856018,0.8094191551208496,0.8065048654874166,0.8042990565299988,0.8102208971977234,0.8037618597348531,0.7976938486099243,0.8076594471931458
10,0.7964752515157064,0.791190505027771,0.8070163726806641,0.8067330320676168,0.8048510551452637,0.8087646961212158,0.8033549586931864,0.8009358048439026,0.8067933320999146
11,0.8028849562009176,0.7943087220191956,0.8142638206481934,0.8146592775980631,0.8139389753341675,0.8153259754180908,0.8119490345319113,0.8110232353210449,0.813564121723175
12,0.8007186055183411,0.7893837690353394,0.8161744475364685,0.8154784043629965,0.8115476965904236,0.8192455172538757,0.8126766482988993,0.8049773573875427,0.8184672594070435
13,0.8063663244247437,0.7959116697311401,0.8188442587852478,0.8158519466718038,0.8133269548416138,0.8199200630187988,0.8166574637095133,0.8140051960945129,0.8209888339042664
14,0.8094981908798218,0.802675724029541,0.8230553865432739,0.8190570076306661,0.8159311413764954,0.822026252746582,0.814921240011851,0.8109931945800781,0.8194842338562012
15,0.8071918884913126,0.7990873456001282,0.820844292640686,0.8227875034014384,0.818337082862854,0.8255689144134521,0.8171287576357523,0.8101972341537476,0.8231176733970642
16,0.8115549484888712,0.8010653853416443,0.8240079879760742,0.82077689965566,0.8178186416625977,0.8235108852386475,0.8176194826761881,0.8160902261734009,0.8194830417633057
17,0.8188051780064901,0.813266396522522,0.8262265920639038,0.8210106690724691,0.8165937662124634,0.8250200748443604,0.8180520931879679,0.8159695863723755,0.821800172328949
18,0.8162603974342346,0.8019083738327026,0.8289918899536133,0.8228129943211874,0.8211768865585327,0.8241850137710571,0.8212880293528239,0.8197103142738342,0.8243564367294312
19,0.8170684774716696,0.8105869293212891,0.8247473239898682,0.8238131205240885,0.8210673332214355,0.8268619775772095,0.8182360927263895,0.8133697509765625,0.8248849511146545
20,0.8181470235188802,0.8107856512069702,0.8234308958053589,0.8278722564379374,0.8264623880386353,0.8298439979553223,0.8194592992464701,0.8124624490737915,0.8257361650466919
21,0.8187883496284485,0.8122294545173645,0.8266103267669678,0.8283604979515076,0.8276660442352295,0.8291965126991272,0.8213227589925131,0.8160483837127686,0.8252449035644531
22,0.8196123441060384,0.8127542734146118,0.8257765769958496,0.826697826385498,0.8245814442634583,0.8294543623924255,0.8227454423904419,0.8175792694091797,0.8254799842834473
23,0.8250529964764913,0.8202216625213623,0.828029453754425,0.8270037770271301,0.8249143362045288,0.8283226490020752,0.8232310811678568,0.8215780854225159,0.8260564804077148
24,0.8261319001515707,0.8218992948532104,0.8291832208633423,0.8277599215507507,0.8259968757629395,0.830098569393158,0.8236465255419413,0.8184576034545898,0.8278979063034058
25,0.8230452736218771,0.8179652094841003,0.8297947645187378,0.8302149176597595,0.8291744589805603,0.8314951658248901,0.8275895714759827,0.8232988119125366,0.8300410509109497
26,0.825061559677124,0.8228152990341187,0.8290843963623047,0.8331008752187093,0.8290081024169922,0.8367253541946411,0.825895885626475,0.8236033320426941,0.8288298845291138
27,0.8265007734298706,0.8238904476165771,0.8312273025512695,0.8311984141667684,0.8305016160011292,0.8324213624000549,0.8275889356931051,0.82568359375,0.8285619616508484
28,0.8262676000595093,0.8245143294334412,0.829613983631134,0.8331507643063863,0.8309949636459351,0.8351486325263977,0.8262948989868164,0.8240573406219482,0.8281612396240234
29,0.8283749024073283,0.8205195665359497,0.8336352109909058,0.8332659403483073,0.8308002948760986,0.8349187970161438,0.830129861831665,0.8296216726303101,0.8307514190673828
30,0.826615591843923,0.821982741355896,0.8325859904289246,0.8344517151514689,0.8335262537002563,0.8353770971298218,0.8299387097358704,0.8274425268173218,0.8326374292373657
31,0.8313013116518656,0.8239426612854004,0.8362355828285217,0.8338277737299601,0.8316777944564819,0.8352807760238647,0.8286442557970682,0.8266690373420715,0.8304942846298218
32,0.8283450802167257,0.8218021988868713,0.834197998046875,0.8326492110888163,0.8308345079421997,0.835571825504303,0.8287421663602194,0.8283710479736328,0.8292326331138611
33,0.8292048573493958,0.8203493356704712,0.8359658122062683,0.8345623811086019,0.8336828947067261,0.8355612754821777,0.83058234055837,0.8295333385467529,0.8314492702484131
34,0.8282371958096822,0.8232980966567993,0.835379421710968,0.8337592283884684,0.8313248157501221,0.8353028893470764,0.8319351474444071,0.8314459323883057,0.8327549695968628
35,0.8286678592363993,0.8254709243774414,0.8347185254096985,0.8341316183408102,0.8314840197563171,0.8360809087753296,0.8305327097574869,0.829778790473938,0.8316718339920044
36,0.829996645450592,0.8264377117156982,0.8362650871276855,0.8351803223292033,0.8313194513320923,0.838648796081543,0.8297091126441956,0.8292974233627319,0.8299276232719421
37,0.8313643336296082,0.8267327547073364,0.8351221084594727,0.8353026509284973,0.8324519991874695,0.8367512226104736,0.8290360371271769,0.828506588935852,0.8293277025222778
38,0.8297532796859741,0.8258935213088989,0.8339163064956665,0.8358963926633199,0.8332386016845703,0.8390552401542664,0.8294888337453207,0.8269389867782593,0.8312675952911377
39,0.8300765156745911,0.825517475605011,0.8340656757354736,0.8359983364741007,0.8348217010498047,0.8379263877868652,0.8293111125628153,0.8275715708732605,0.83148193359375
40,0.8307027419408163,0.8259881734848022,0.838306188583374,0.8352535565694174,0.832815408706665,0.8393715023994446,0.8306515415509542,0.8281598091125488,0.8335651159286499
41,0.831507941087087,0.8261376619338989,0.8344106674194336,0.8356628020604452,0.8331172466278076,0.8393447399139404,0.8290735085805258,0.82761150598526,0.8307449817657471
42,0.8312674164772034,0.8286354541778564,0.8331214189529419,0.836277186870575,0.8355379104614258,0.8376060724258423,0.8329603870709738,0.8324309587478638,0.8337558507919312
43,0.8301762143770853,0.8268676400184631,0.8349613547325134,0.837542454401652,0.8351597785949707,0.8394303321838379,0.8311018149058024,0.828706681728363,0.8354682922363281
44,0.833300511042277,0.829232931137085,0.8359227180480957,0.8349794149398804,0.8334547281265259,0.8369967937469482,0.8306986689567566,0.8269043564796448,0.8369061946868896
45,0.8321734269460043,0.8285062313079834,0.836353063583374,0.8340981403986613,0.8337901830673218,0.834547758102417,0.8323631683985392,0.8312810659408569,0.8334981203079224
46,0.8322033087412516,0.8285583257675171,0.8349519968032837,0.8369967341423035,0.8354660868644714,0.8380284905433655,0.8309365510940552,0.8243464231491089,0.8360012769699097
47,0.8326971928278605,0.8277802467346191,0.8352617025375366,0.8352376619974772,0.8333510160446167,0.8371412754058838,0.8332139452298483,0.8319650292396545,0.8347325325012207
48,0.832149604956309,0.8280388116836548,0.8343361616134644,0.8362642923990885,0.834848165512085,0.8382247686386108,0.8292715549468994,0.8249785900115967,0.8325767517089844
49,0.8314280112584432,0.8266215324401855,0.8351925611495972,0.836100439230601,0.8325323462486267,0.8396620750427246,0.8298050165176392,0.8259163498878479,0.831926703453064
50,0.8331717848777771,0.827620804309845,0.8363927602767944,0.8356690406799316,0.8321360349655151,0.8376868963241577,0.8302564024925232,0.8285974860191345,0.8313230276107788
51,0.8336058060328165,0.8283811807632446,0.8378526568412781,0.8355534871419271,0.8332421779632568,0.8384584188461304,0.828975260257721,0.8249335289001465,0.833511471748352


==> data/hippocampus/diagram_strided_sampling_block_size_15.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_15_dice_score_mean,No_interpolation_random_block_size_15_dice_score_min,No_interpolation_random_block_size_15_dice_score_max,Signed_distance_interpolation_random_block_size_15_dice_score_mean,Signed_distance_interpolation_random_block_size_15_dice_score_min,Signed_distance_interpolation_random_block_size_15_dice_score_max
1,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.23662932217121124,0.14096824824810028,0.2970055341720581
2,0.5391960144042969,0.408447265625,0.643354058265686,0.5566717187563578,0.4181984066963196,0.6509130001068115,0.5566716988881429,0.4181984066963196,0.6509130001068115
3,0.6846243540445963,0.6512801647186279,0.7049288749694824,0.6951435009638468,0.6579195857048035,0.7205571532249451,0.6951435208320618,0.6579195261001587,0.7205571532249451
4,0.7320650021235148,0.7107969522476196,0.7437858581542969,0.7479334274927775,0.7361487150192261,0.7548655271530151,0.7479334672292074,0.7361487150192261,0.7548655271530151
5,0.7610286871592203,0.7369729280471802,0.7876878976821899,0.7713669737180074,0.7633735537528992,0.7800692319869995,0.7713669339815775,0.7633734941482544,0.7800692319869995
6,0.7661929726600647,0.7527838349342346,0.783674955368042,0.7839747667312622,0.7769225835800171,0.7963021993637085,0.7839747667312622,0.7769225835800171,0.7963021993637085
7,0.7778385281562805,0.7660881876945496,0.7938486337661743,0.7902627189954122,0.7800984382629395,0.8082212209701538,0.7902626792589823,0.7800983786582947,0.808221161365509
8,0.7878873944282532,0.779166042804718,0.7973959445953369,0.7985471487045288,0.7913190126419067,0.805944561958313,0.7985471685727438,0.7913190722465515,0.805944561958313
9,0.7939034899075826,0.7752428650856018,0.8094191551208496,0.8019055525461832,0.796196699142456,0.8054835796356201,0.8019055922826132,0.7961967587471008,0.8054835796356201
10,0.7964752515157064,0.791190505027771,0.8070163726806641,0.8024232784907023,0.7958886623382568,0.814043402671814,0.8024232586224874,0.7958886623382568,0.814043402671814
11,0.8028849562009176,0.7943087220191956,0.8142638206481934,0.8092576066652933,0.8054115176200867,0.8141238689422607,0.8092576265335083,0.8054115772247314,0.8141238689422607
12,0.8007186055183411,0.7893837690353394,0.8161744475364685,0.8137983878453573,0.8098331689834595,0.8210923671722412,0.8137984077135721,0.8098331689834595,0.8210923671722412
13,0.8063663244247437,0.7959116697311401,0.8188442587852478,0.811992367108663,0.8059738874435425,0.8161109685897827,0.811992367108663,0.8059738874435425,0.8161109685897827
14,0.8094981908798218,0.802675724029541,0.8230553865432739,0.8087353308995565,0.8047918677330017,0.8162990808486938,0.8087352911631266,0.8047918081283569,0.8162990808486938
15,0.8071918884913126,0.7990873456001282,0.820844292640686,0.8153979778289795,0.8082631826400757,0.8203074932098389,0.8153979579607645,0.8082631826400757,0.8203074932098389
16,0.8115549484888712,0.8010653853416443,0.8240079879760742,0.8154676556587219,0.8133501410484314,0.8175196051597595,0.8154676755269369,0.8133500814437866,0.8175196647644043
17,0.8188051780064901,0.813266396522522,0.8262265920639038,0.8179088234901428,0.8118417859077454,0.824153482913971,0.8179088234901428,0.8118418455123901,0.8241534233093262
18,0.8162603974342346,0.8019083738327026,0.8289918899536133,0.8178934454917908,0.8127784132957458,0.8226393461227417,0.8178934256235758,0.8127783536911011,0.8226392865180969
19,0.8170684774716696,0.8105869293212891,0.8247473239898682,0.822089433670044,0.8202323913574219,0.823789119720459,0.822089433670044,0.8202323913574219,0.8237890601158142
20,0.8181470235188802,0.8107856512069702,0.8234308958053589,0.821698526541392,0.8180771470069885,0.8245499134063721,0.821698526541392,0.8180771470069885,0.8245499134063721
21,0.8187883496284485,0.8122294545173645,0.8266103267669678,0.8201342026392618,0.8145279884338379,0.8280268907546997,0.8201342225074768,0.8145280480384827,0.8280268907546997
22,0.8196123441060384,0.8127542734146118,0.8257765769958496,0.8224646846453348,0.8180937767028809,0.8294822573661804,0.8224646051724752,0.8180936574935913,0.8294821977615356
23,0.8250529964764913,0.8202216625213623,0.828029453754425,0.8241919875144958,0.8217464685440063,0.826135516166687,0.8241920272509257,0.8217464685440063,0.8261356353759766
24,0.8261319001515707,0.8218992948532104,0.8291832208633423,0.8246400356292725,0.8220101594924927,0.826073169708252,0.8246400356292725,0.8220101594924927,0.826073169708252
25,0.8230452736218771,0.8179652094841003,0.8297947645187378,0.8240086237589518,0.8218716382980347,0.8270316123962402,0.8240086237589518,0.8218716382980347,0.8270316123962402
26,0.825061559677124,0.8228152990341187,0.8290843963623047,0.826734185218811,0.8231236934661865,0.8286099433898926,0.8267341653505961,0.8231236338615417,0.8286099433898926
27,0.8265007734298706,0.8238904476165771,0.8312273025512695,0.8264281749725342,0.8219399452209473,0.8321316242218018,0.8264281551043192,0.8219398856163025,0.8321316242218018
28,0.8262676000595093,0.8245143294334412,0.829613983631134,0.8280431826909384,0.8257994651794434,0.8315751552581787,0.8280431230862936,0.8257994055747986,0.8315751552581787
29,0.8283749024073283,0.8205195665359497,0.8336352109909058,0.8259691397349039,0.8213452100753784,0.8317794799804688,0.8259691596031189,0.8213452100753784,0.8317795395851135
30,0.826615591843923,0.821982741355896,0.8325859904289246,0.8267555038134257,0.8223859071731567,0.8332797884941101,0.8267555236816406,0.8223859071731567,0.8332798480987549
31,0.8313013116518656,0.8239426612854004,0.8362355828285217,0.8285180528958639,0.8212276101112366,0.8343347311019897,0.8285180330276489,0.8212276697158813,0.8343346118927002
32,0.8283450802167257,0.8218021988868713,0.834197998046875,0.8301517367362976,0.8281999826431274,0.8331322073936462,0.8301517764727274,0.8282000422477722,0.833132266998291
33,0.8292048573493958,0.8203493356704712,0.8359658122062683,0.8243251045544943,0.8212700486183167,0.82613205909729,0.8243251045544943,0.8212699890136719,0.82613205909729
34,0.8282371958096822,0.8232980966567993,0.835379421710968,0.8253334760665894,0.8224124908447266,0.8277348279953003,0.8253334164619446,0.822412371635437,0.8277348279953003
35,0.8286678592363993,0.8254709243774414,0.8347185254096985,0.8272809584935507,0.825616717338562,0.8281993865966797,0.8272809386253357,0.825616717338562,0.8281993865966797
36,0.829996645450592,0.8264377117156982,0.8362650871276855,0.824766476949056,0.8227766752243042,0.8277945518493652,0.8247664570808411,0.8227766156196594,0.8277945518493652
37,0.8313643336296082,0.8267327547073364,0.8351221084594727,0.8253068526585897,0.8214579820632935,0.8291265964508057,0.8253068725268046,0.8214580416679382,0.8291265964508057
38,0.8297532796859741,0.8258935213088989,0.8339163064956665,0.8263175090154012,0.8230375051498413,0.8296890258789062,0.8263175090154012,0.8230375051498413,0.8296890258789062
39,0.8300765156745911,0.825517475605011,0.8340656757354736,0.8241725564002991,0.8186861872673035,0.8285001516342163,0.8241725365320841,0.8186861872673035,0.8285001516342163
40,0.8307027419408163,0.8259881734848022,0.838306188583374,0.8262592951456705,0.822587251663208,0.8333286046981812,0.8262593348821005,0.8225873708724976,0.8333286046981812
41,0.831507941087087,0.8261376619338989,0.8344106674194336,0.8265328804651896,0.8254307508468628,0.8275995254516602,0.8265328407287598,0.8254307508468628,0.8275994062423706
42,0.8312674164772034,0.8286354541778564,0.8331214189529419,0.8283035556475321,0.8244986534118652,0.8306538462638855,0.8283035755157471,0.8244986534118652,0.8306539058685303
43,0.8301762143770853,0.8268676400184631,0.8349613547325134,0.8283899625142416,0.8254714012145996,0.83012855052948,0.8283900221188863,0.8254714012145996,0.8301286697387695
44,0.833300511042277,0.829232931137085,0.8359227180480957,0.8296095927556356,0.8277475237846375,0.8331985473632812,0.8296096324920654,0.8277475237846375,0.833198606967926
45,0.8321734269460043,0.8285062313079834,0.836353063583374,0.8267435828844706,0.8235684633255005,0.8328016996383667,0.8267435828844706,0.82356858253479,0.8328015804290771
46,0.8322033087412516,0.8285583257675171,0.8349519968032837,0.8280412157376608,0.8217304348945618,0.8317962884902954,0.8280411163965861,0.821730375289917,0.8317961692810059
47,0.8326971928278605,0.8277802467346191,0.8352617025375366,0.826781690120697,0.8223350644111633,0.8350241184234619,0.826781690120697,0.8223350644111633,0.8350240588188171
48,0.832149604956309,0.8280388116836548,0.8343361616134644,0.8248173594474792,0.8235691785812378,0.8268383741378784,0.8248173594474792,0.8235691785812378,0.8268383741378784
49,0.8314280112584432,0.8266215324401855,0.8351925611495972,0.8277554114659628,0.8230963945388794,0.8306689262390137,0.8277554512023926,0.8230964541435242,0.8306689262390137
50,0.8331717848777771,0.827620804309845,0.8363927602767944,0.8265897432963053,0.8222362399101257,0.8317211866378784,0.8265897631645203,0.8222362399101257,0.8317211866378784
51,0.8336058060328165,0.8283811807632446,0.8378526568412781,0.8287907242774963,0.8243650794029236,0.8350396156311035,0.8287907044092814,0.8243650197982788,0.8350396156311035


==> data/hippocampus/diagram_strided_sampling_block_size_5.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_5_dice_score_mean,No_interpolation_random_block_size_5_dice_score_min,No_interpolation_random_block_size_5_dice_score_max,Signed_distance_interpolation_random_block_size_5_dice_score_mean,Signed_distance_interpolation_random_block_size_5_dice_score_min,Signed_distance_interpolation_random_block_size_5_dice_score_max
1,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.23662932713826498,0.1409682333469391,0.2970055341720581
2,0.5391960144042969,0.408447265625,0.643354058265686,0.5605932076772054,0.3900018334388733,0.6980329155921936,0.5571631590525309,0.38048994541168213,0.6997483968734741
3,0.6846243540445963,0.6512801647186279,0.7049288749694824,0.6993470986684164,0.6551715135574341,0.7415359020233154,0.7034696737925211,0.6468793153762817,0.7567991018295288
4,0.7320650021235148,0.7107969522476196,0.7437858581542969,0.7444361646970113,0.7058164477348328,0.7739136219024658,0.7451672554016113,0.7112333178520203,0.7688935995101929
5,0.7610286871592203,0.7369729280471802,0.7876878976821899,0.7669311364491781,0.7496623992919922,0.786399781703949,0.7708834012349447,0.7543803453445435,0.785703182220459
6,0.7661929726600647,0.7527838349342346,0.783674955368042,0.7748441696166992,0.7504594326019287,0.7907180786132812,0.7737262646357218,0.7592455148696899,0.7862205505371094
7,0.7778385281562805,0.7660881876945496,0.7938486337661743,0.7895848751068115,0.7741754055023193,0.8040052652359009,0.7910200953483582,0.7784087657928467,0.8016223311424255
8,0.7878873944282532,0.779166042804718,0.7973959445953369,0.7959468960762024,0.7806136012077332,0.8085967302322388,0.793266236782074,0.7794474959373474,0.8038735389709473
9,0.7939034899075826,0.7752428650856018,0.8094191551208496,0.8010890483856201,0.7918302416801453,0.8097971081733704,0.8007205526034037,0.789907693862915,0.8067364692687988
10,0.7964752515157064,0.791190505027771,0.8070163726806641,0.8061358133951823,0.7973541021347046,0.8151060938835144,0.8011099298795065,0.7930458784103394,0.806672215461731
11,0.8028849562009176,0.7943087220191956,0.8142638206481934,0.8072889447212219,0.8016188144683838,0.8169451355934143,0.8075279792149862,0.8002451658248901,0.8116436004638672
12,0.8007186055183411,0.7893837690353394,0.8161744475364685,0.8131258885065714,0.8085139989852905,0.8170202970504761,0.8119868040084839,0.8072066307067871,0.815253496170044
13,0.8063663244247437,0.7959116697311401,0.8188442587852478,0.8130988677342733,0.8039419651031494,0.8182182312011719,0.8090585668881735,0.8012757301330566,0.8139384388923645
14,0.8094981908798218,0.802675724029541,0.8230553865432739,0.8154020110766093,0.8114104270935059,0.8221990466117859,0.8143619696299235,0.8073956966400146,0.819312334060669
15,0.8071918884913126,0.7990873456001282,0.820844292640686,0.820574144522349,0.8143362402915955,0.827502965927124,0.8152819673220316,0.8084964752197266,0.8192600607872009
16,0.8115549484888712,0.8010653853416443,0.8240079879760742,0.8169885277748108,0.8099626898765564,0.8236820697784424,0.8132307529449463,0.8036583662033081,0.8228116035461426
17,0.8188051780064901,0.813266396522522,0.8262265920639038,0.821443498134613,0.8182030320167542,0.8240370750427246,0.8163265188535055,0.8094824552536011,0.8203864097595215
18,0.8162603974342346,0.8019083738327026,0.8289918899536133,0.8217188517252604,0.8122974634170532,0.8296424150466919,0.8160914580027262,0.8041810989379883,0.8222748041152954
19,0.8170684774716696,0.8105869293212891,0.8247473239898682,0.8224819898605347,0.8178881406784058,0.8253086805343628,0.818683127562205,0.809791624546051,0.8234876394271851
20,0.8181470235188802,0.8107856512069702,0.8234308958053589,0.8203918735186259,0.8175989985466003,0.8236546516418457,0.8205723365147909,0.818838894367218,0.8223333358764648
21,0.8187883496284485,0.8122294545173645,0.8266103267669678,0.8233396212259928,0.8206353187561035,0.8279211521148682,0.8180320858955383,0.8124299645423889,0.8220239877700806
22,0.8196123441060384,0.8127542734146118,0.8257765769958496,0.8258176644643148,0.8221113681793213,0.8281824588775635,0.8207733035087585,0.8172900080680847,0.82511305809021
23,0.8250529964764913,0.8202216625213623,0.828029453754425,0.8262889782587687,0.8249778747558594,0.827387809753418,0.8218778570493063,0.8182992339134216,0.8263664245605469
24,0.8261319001515707,0.8218992948532104,0.8291832208633423,0.8266371885935465,0.825104832649231,0.8288710117340088,0.8201630512873331,0.8163422346115112,0.8223872184753418
25,0.8230452736218771,0.8179652094841003,0.8297947645187378,0.8264832695325216,0.8258997797966003,0.8269437551498413,0.8214501539866129,0.8184140920639038,0.8258501291275024
26,0.825061559677124,0.8228152990341187,0.8290843963623047,0.8275625109672546,0.8256179094314575,0.8289269208908081,0.8221223553021749,0.8204523324966431,0.8238964676856995
27,0.8265007734298706,0.8238904476165771,0.8312273025512695,0.8272104660669962,0.8251549005508423,0.830112099647522,0.8232641617457072,0.8196283578872681,0.8295327425003052
28,0.8262676000595093,0.8245143294334412,0.829613983631134,0.830877681573232,0.8285825848579407,0.8321564197540283,0.823184609413147,0.8184345960617065,0.8309036493301392
29,0.8283749024073283,0.8205195665359497,0.8336352109909058,0.8288304805755615,0.8250065445899963,0.8341652750968933,0.8221797347068787,0.8186143040657043,0.8248317241668701
30,0.826615591843923,0.821982741355896,0.8325859904289246,0.8288154800732931,0.8260400891304016,0.8322516679763794,0.8257301251093546,0.8231375217437744,0.8305695056915283
31,0.8313013116518656,0.8239426612854004,0.8362355828285217,0.8300283153851827,0.825283408164978,0.8330422043800354,0.8264614542325338,0.8217600584030151,0.8290224671363831
32,0.8283450802167257,0.8218021988868713,0.834197998046875,0.8320841789245605,0.8307992219924927,0.8346467018127441,0.8278736273447672,0.8259285688400269,0.8307713270187378
33,0.8292048573493958,0.8203493356704712,0.8359658122062683,0.8306257923444113,0.8296276330947876,0.8319147229194641,0.8283871014912924,0.8268942832946777,0.8298500776290894
34,0.8282371958096822,0.8232980966567993,0.835379421710968,0.8304160833358765,0.8280214071273804,0.8321428298950195,0.8257559736569723,0.8239098191261292,0.8269504308700562
35,0.8286678592363993,0.8254709243774414,0.8347185254096985,0.8312729398409525,0.8276923298835754,0.8333711624145508,0.8276180227597555,0.8251137733459473,0.8300021886825562
36,0.829996645450592,0.8264377117156982,0.8362650871276855,0.8338669141133627,0.8331725597381592,0.8352341651916504,0.8291711409886678,0.8265354633331299,0.8310114145278931
37,0.8313643336296082,0.8267327547073364,0.8351221084594727,0.8343646128972372,0.8313424587249756,0.8364801406860352,0.8294298648834229,0.8249095678329468,0.833638072013855
38,0.8297532796859741,0.8258935213088989,0.8339163064956665,0.8347252011299133,0.8327023983001709,0.8361878395080566,0.8286198377609253,0.8250936269760132,0.8309133052825928
39,0.8300765156745911,0.825517475605011,0.8340656757354736,0.8362768888473511,0.8343844413757324,0.8382371664047241,0.828717311223348,0.8244861364364624,0.8326197862625122
40,0.8307027419408163,0.8259881734848022,0.838306188583374,0.8344259858131409,0.8336763978004456,0.8352206945419312,0.8297221660614014,0.8267014622688293,0.8329283595085144
41,0.831507941087087,0.8261376619338989,0.8344106674194336,0.8341766397158304,0.8330615162849426,0.8355047702789307,0.8299222588539124,0.828218936920166,0.8309608101844788
42,0.8312674164772034,0.8286354541778564,0.8331214189529419,0.8350422978401184,0.8345235586166382,0.8360406160354614,0.8278633952140808,0.825606107711792,0.8303192257881165
43,0.8301762143770853,0.8268676400184631,0.8349613547325134,0.8355265061060587,0.8349632024765015,0.8364080190658569,0.829953650633494,0.8280269503593445,0.831045389175415
44,0.833300511042277,0.829232931137085,0.8359227180480957,0.8365892569224039,0.8337128162384033,0.8381438255310059,0.8283237814903259,0.823215901851654,0.8312052488327026
45,0.8321734269460043,0.8285062313079834,0.836353063583374,0.8351946274439493,0.8337010145187378,0.8370860815048218,0.8310680985450745,0.827080249786377,0.8341956734657288
46,0.8322033087412516,0.8285583257675171,0.8349519968032837,0.8348874648412069,0.834182620048523,0.8358228206634521,0.8307663798332214,0.826717734336853,0.8353937268257141
47,0.8326971928278605,0.8277802467346191,0.8352617025375366,0.8365153074264526,0.8354966640472412,0.8385457992553711,0.833138108253479,0.8275400400161743,0.8365466594696045
48,0.832149604956309,0.8280388116836548,0.8343361616134644,0.8361940781275431,0.8352484703063965,0.8379242420196533,0.8314752578735352,0.8287531137466431,0.8335942029953003
49,0.8314280112584432,0.8266215324401855,0.8351925611495972,0.8367618123690287,0.8360810279846191,0.8373247981071472,0.8309892416000366,0.8291926383972168,0.8337451219558716
50,0.8331717848777771,0.827620804309845,0.8363927602767944,0.8360885977745056,0.835411787033081,0.8373899459838867,0.8291810154914856,0.8255603909492493,0.8332977890968323
51,0.8336058060328165,0.8283811807632446,0.8378526568412781,0.8377551237742106,0.8374079465866089,0.8382192254066467,0.8305875261624655,0.8297869563102722,0.8318169116973877


==> data/hippocampus/diagram_uncertainty_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Entropy_based_uncertainty_sampling_dice_score_mean,Entropy_based_uncertainty_sampling_dice_score_min,Entropy_based_uncertainty_sampling_dice_score_max,Least_confidence_based_uncertainty_sampling_dice_score_mean,Least_confidence_based_uncertainty_sampling_dice_score_min,Least_confidence_based_uncertainty_sampling_dice_score_max
1,0.2366293321053187,0.14096824824810028,0.2970055341720581,0.23662934203942618,0.14096824824810028,0.2970055639743805,0.2366293321053187,0.14096824824810028,0.2970055341720581
2,0.5391960144042969,0.408447265625,0.643354058265686,0.5746766527493795,0.4489026665687561,0.6821819543838501,0.5727564692497253,0.4505958557128906,0.6730045080184937
3,0.6846243540445963,0.6512801647186279,0.7049288749694824,0.6973105271657308,0.6537454128265381,0.7375612258911133,0.6854192415873209,0.6732085347175598,0.707322359085083
4,0.7320650021235148,0.7107969522476196,0.7437858581542969,0.7348137895266215,0.7211722731590271,0.7534803152084351,0.727406362692515,0.7153639197349548,0.7402194142341614
5,0.7610286871592203,0.7369729280471802,0.7876878976821899,0.7526401877403259,0.7383529543876648,0.774451494216919,0.7419348160425822,0.7285652160644531,0.7557450532913208
6,0.7661929726600647,0.7527838349342346,0.783674955368042,0.759297788143158,0.7557225227355957,0.7644933462142944,0.7473800579706827,0.7430903911590576,0.7516894340515137
7,0.7778385281562805,0.7660881876945496,0.7938486337661743,0.766488254070282,0.7593837380409241,0.7751648426055908,0.7591254711151123,0.7450657486915588,0.7725093364715576
8,0.7878873944282532,0.779166042804718,0.7973959445953369,0.778307835261027,0.76670241355896,0.785646915435791,0.7664350469907125,0.758333146572113,0.7707812190055847
9,0.7939034899075826,0.7752428650856018,0.8094191551208496,0.7813610235850016,0.7752056121826172,0.7863712310791016,0.772174338499705,0.7642121315002441,0.7767748832702637
10,0.7964752515157064,0.791190505027771,0.8070163726806641,0.7856237689654032,0.7762438058853149,0.7928844094276428,0.7769731680552164,0.774268388748169,0.7803711891174316
11,0.8028849562009176,0.7943087220191956,0.8142638206481934,0.789719820022583,0.7831972241401672,0.7941177487373352,0.7782053152720133,0.7737680673599243,0.7842788696289062
12,0.8007186055183411,0.7893837690353394,0.8161744475364685,0.7897340854008993,0.7809509038925171,0.7942383885383606,0.7815490166346232,0.7808048725128174,0.7827146053314209
13,0.8063663244247437,0.7959116697311401,0.8188442587852478,0.7937354644139608,0.7896726727485657,0.797354519367218,0.7820559144020081,0.7765732407569885,0.7848201990127563
14,0.8094981908798218,0.802675724029541,0.8230553865432739,0.7933340668678284,0.7890785336494446,0.7962676286697388,0.7885671854019165,0.7830041646957397,0.7925457954406738
15,0.8071918884913126,0.7990873456001282,0.820844292640686,0.7951207359631857,0.7841808199882507,0.802734375,0.7858329017957052,0.7768663167953491,0.791566789150238
16,0.8115549484888712,0.8010653853416443,0.8240079879760742,0.7976194222768148,0.7907912731170654,0.8016139268875122,0.7835623820622762,0.7807854413986206,0.7855175733566284
17,0.8188051780064901,0.813266396522522,0.8262265920639038,0.8015564481417338,0.7943886518478394,0.8057367205619812,0.7887991468111674,0.7812774181365967,0.7942425012588501
18,0.8162603974342346,0.8019083738327026,0.8289918899536133,0.8014095822970072,0.7954580783843994,0.8082759976387024,0.7946901520093282,0.7886354923248291,0.7982469797134399
19,0.8170684774716696,0.8105869293212891,0.8247473239898682,0.8031684954961141,0.7986823916435242,0.8078508377075195,0.790739893913269,0.7863132953643799,0.7947378754615784
20,0.8181470235188802,0.8107856512069702,0.8234308958053589,0.8045344154040018,0.8002594709396362,0.8073394894599915,0.7942661841710409,0.7927941679954529,0.7959229946136475
21,0.8187883496284485,0.8122294545173645,0.8266103267669678,0.8056506117184957,0.8037269115447998,0.8086180686950684,0.7922972639401754,0.7880312204360962,0.7970707416534424
22,0.8196123441060384,0.8127542734146118,0.8257765769958496,0.8078121741612753,0.8020340204238892,0.8119585514068604,0.797065794467926,0.7889046669006348,0.8044918775558472
23,0.8250529964764913,0.8202216625213623,0.828029453754425,0.8087630073229471,0.8067383766174316,0.8103868961334229,0.7946159839630127,0.7886128425598145,0.8009222745895386
24,0.8261319001515707,0.8218992948532104,0.8291832208633423,0.8103470007578532,0.8064626455307007,0.8126747608184814,0.7921268741289774,0.7837284207344055,0.8015179634094238
25,0.8230452736218771,0.8179652094841003,0.8297947645187378,0.8107224504152933,0.8087416887283325,0.8136892318725586,0.7985684474309286,0.7963371276855469,0.8026772737503052
26,0.825061559677124,0.8228152990341187,0.8290843963623047,0.8140664299329122,0.8089742660522461,0.820461630821228,0.7998541593551636,0.7943894863128662,0.8079051971435547
27,0.8265007734298706,0.8238904476165771,0.8312273025512695,0.8116330901781718,0.8060426712036133,0.815138041973114,0.8000131448109945,0.7975159883499146,0.8039549589157104
28,0.8262676000595093,0.8245143294334412,0.829613983631134,0.815143088499705,0.8117572069168091,0.8197358250617981,0.8023216923077902,0.7994153499603271,0.8062050938606262
29,0.8283749024073283,0.8205195665359497,0.8336352109909058,0.8145570755004883,0.8115099668502808,0.8198407888412476,0.8027575810750326,0.7998265027999878,0.804236650466919
30,0.826615591843923,0.821982741355896,0.8325859904289246,0.814571221669515,0.8119769096374512,0.8182588815689087,0.8040585517883301,0.8001306056976318,0.8064169883728027
31,0.8313013116518656,0.8239426612854004,0.8362355828285217,0.8164212306340536,0.8117375373840332,0.8212738037109375,0.8038981159528097,0.8009095191955566,0.8076340556144714
32,0.8283450802167257,0.8218021988868713,0.834197998046875,0.8155828317006429,0.8117570877075195,0.8185713291168213,0.8009856740633646,0.7954313158988953,0.805806040763855
33,0.8292048573493958,0.8203493356704712,0.8359658122062683,0.8162526289621989,0.8126699924468994,0.8184045553207397,0.8028181393941244,0.8014394640922546,0.8047298789024353
34,0.8282371958096822,0.8232980966567993,0.835379421710968,0.8181071082750956,0.8145195245742798,0.8202511072158813,0.8039053479830424,0.8014887571334839,0.8064039349555969
35,0.8286678592363993,0.8254709243774414,0.8347185254096985,0.8160402973492941,0.812872052192688,0.8204146027565002,0.8056779702504476,0.8031661510467529,0.8083710670471191
36,0.829996645450592,0.8264377117156982,0.8362650871276855,0.8173858523368835,0.8138705492019653,0.8201379776000977,0.8080650965372721,0.8070358037948608,0.8092035055160522
37,0.8313643336296082,0.8267327547073364,0.8351221084594727,0.8198424975077311,0.8160549998283386,0.8229044675827026,0.8072646458943685,0.8021421432495117,0.8104346990585327
38,0.8297532796859741,0.8258935213088989,0.8339163064956665,0.8186074296633402,0.8154082298278809,0.8224963545799255,0.805857797463735,0.8003129959106445,0.8102148771286011
39,0.8300765156745911,0.825517475605011,0.8340656757354736,0.8194118738174438,0.8187193870544434,0.8201121687889099,0.8075762589772543,0.8047968149185181,0.8112832307815552
40,0.8307027419408163,0.8259881734848022,0.838306188583374,0.8196342786153158,0.8178524971008301,0.8217789530754089,0.8096933166186014,0.8045181035995483,0.8123993277549744
41,0.831507941087087,0.8261376619338989,0.8344106674194336,0.8193104863166809,0.8147495985031128,0.8225481510162354,0.8057055274645487,0.7980283498764038,0.8116608262062073
42,0.8312674164772034,0.8286354541778564,0.8331214189529419,0.822059154510498,0.8177388310432434,0.8257862329483032,0.8072009483973185,0.8011653423309326,0.8124513626098633
43,0.8301762143770853,0.8268676400184631,0.8349613547325134,0.8226226369539896,0.8174295425415039,0.8270232081413269,0.8084561030069987,0.8047162294387817,0.8110628128051758
44,0.833300511042277,0.829232931137085,0.8359227180480957,0.8235655426979065,0.8175456523895264,0.8281412720680237,0.8115537961324056,0.8079296350479126,0.8143010139465332
45,0.8321734269460043,0.8285062313079834,0.836353063583374,0.8233463565508524,0.8170337677001953,0.8287959694862366,0.8094748457272848,0.8030572533607483,0.8135671615600586
46,0.8322033087412516,0.8285583257675171,0.8349519968032837,0.8256709178288778,0.8224114179611206,0.8278640508651733,0.8133950630823771,0.8078625202178955,0.8182607889175415
47,0.8326971928278605,0.8277802467346191,0.8352617025375366,0.825147012869517,0.8215678334236145,0.8282428979873657,0.8152583837509155,0.8133763074874878,0.8178853988647461
48,0.832149604956309,0.8280388116836548,0.8343361616134644,0.8248639305432638,0.8186134696006775,0.8287229537963867,0.811424454053243,0.807288646697998,0.8154535293579102
49,0.8314280112584432,0.8266215324401855,0.8351925611495972,0.8239016532897949,0.8200572729110718,0.8286802768707275,0.8129806121190389,0.8079310655593872,0.8173089027404785
50,0.8331717848777771,0.827620804309845,0.8363927602767944,0.8239431778589884,0.8203024864196777,0.8283360004425049,0.8137587110201517,0.8102346658706665,0.8170342445373535
51,0.8336058060328165,0.8283811807632446,0.8378526568412781,0.8246639966964722,0.822136402130127,0.8286405801773071,0.8155206839243571,0.8121199607849121,0.8172851800918579


==> data/hippocampus/random_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.766,0.016,0.803,0.01,0.812,0.012,0.819,0.007,0.834,0.005
Random block selection,No interpolation,block size 5,0.775,0.021,0.807,0.008,0.817,0.007,0.823,0.004,0.838,0.0
Random block selection,Signed distance interpolation,block size 5,0.774,0.014,0.808,0.006,0.813,0.01,0.818,0.005,0.831,0.001
Random block selection,Morphological contour interpolation,block size 5,0.762,0.02,0.795,0.008,0.801,0.012,0.809,0.01,0.811,0.011
Random block selection,No interpolation,block size 10,0.785,0.011,0.815,0.001,0.821,0.003,0.828,0.001,0.836,0.003
Random block selection,Signed distance interpolation,block size 10,0.786,0.011,0.812,0.001,0.818,0.002,0.821,0.005,0.829,0.004
Random block selection,Morphological contour interpolation,block size 10,0.786,0.011,0.81,0.002,0.819,0.003,0.823,0.004,0.828,0.0


==> data/hippocampus/uncertainty_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.766,0.016,0.803,0.01,0.812,0.012,0.819,0.007,0.834,0.005
Uncertainty-based block selection,No interpolation,block size 5,0.75,0.023,0.786,0.009,0.800,0.007,0.807,0.005,0.828,0.005
Uncertainty-based block selection,Signed distance interpolation,block size 5,0.747,0.014,0.78,0.006,0.794,0.007,0.805,0.007,0.822,0.003
Uncertainty-based block selection,Morphological contour interpolation,block size 5,0.728,0.024,0.77,0.004,0.782,0.011,0.783,0.009,0.798,0.003
Uncertainty-based block selection,No interpolation,block size 10,0.758,0.012,0.79,0.017,0.806,0.008,0.813,0.006,0.832,0.003
Uncertainty-based block selection,Signed distance interpolation,block size 10,0.753,0.003,0.79,0.007,0.799,0.007,0.802,0.002,0.807,0.014
Uncertainty-based block selection,Morphological contour interpolation,block size 10,0.747,0.012,0.786,0.013,0.791,0.018,0.805,0.01,0.807,0.022


==> data/interpolation_quality.csv <==
Dataset,Interpolation,BlockSize,DiceMean,DiceStd
Heart,signed distance,5,0.974,0.045
Heart,signed distance,10,0.95,0.065
Heart,signed distance,15,0.93,0.085
Heart,morphological contour,5,0.969,0.05
Heart,morphological contour,10,0.948,0.066
Heart,morphological contour,15,0.928,0.082
Hippocampus,signed distance,5,0.937,0.102
Hippocampus,signed distance,10,0.917,0.176
Hippocampus,morphological contour,5,0.914,0.147
Hippocampus,morphological contour,10,0.903,0.206
Prostate,signed distance,5,0.879,0.119
Prostate,signed distance,10,0.847,0.147
Prostate,signed distance,15,0.811,0.167
Prostate,morphological contour,5,0.877,0.124
Prostate,morphological contour,10,0.847,0.146
Prostate,morphological contour,15,0.809,0.168


==> data/prostate/baseline_strategies.csv <==
Strategy,DiceScoreMeanFive,DiceScoreStdFive,DiceScoreMeanTen,DiceScoreStdTen,DiceScoreMeanFiveteen,DiceScoreStdFiveteen,DiceScoreMeanTwenty,DiceScoreStdTwenty,DiceScoreMeanFifty,DiceScoreStdFifty
Random sampling,0.382,0.103,0.500,0.008,0.501,0.025,0.524,0.027,0.554,0.013
Least confidence-based uncertainty sampling,0.425,0.12,0.501,0.042,0.498,0.01,0.539,0.007,0.563,0.017
Entropy-based uncertainty sampling,0.418,0.121,0.524,0.025,0.559,0.012,0.553,0.021,0.579,0.032
Stratified random sampling,0.409,0.109,0.518,0.01,0.535,0.009,0.527,0.032,0.549,0.033
Clustering-based representativeness sampling,0.355,0.086,0.448,0.064,0.51,0.036,0.515,0.046,0.561,0.026
Distance-based representativeness sampling,0.387,0.091,0.505,0.017,0.49,0.018,0.543,0.008,0.584,0.029


==> data/prostate/diagram_representativeness_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Stratified_random_sampling_dice_score_mean,Stratified_random_sampling_dice_score_min,Stratified_random_sampling_dice_score_max,Clustering_based_representativeness_sampling_dice_score_mean,Clustering_based_representativeness_sampling_dice_score_min,Clustering_based_representativeness_sampling_dice_score_max,Distance_based_representativeness_sampling_dice_score_mean,Distance_based_representativeness_sampling_dice_score_min,Distance_based_representativeness_sampling_dice_score_max
1,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.15348571290572485,0.07436429709196091,0.2429233342409134,0.15348570048809052,0.07436428964138031,0.242923304438591,0.1534857079386711,0.07436429709196091,0.2429233193397522
2,0.18660841633876166,0.0883677527308464,0.32622456550598145,0.26361022144556046,0.08578415960073471,0.42578446865081787,0.24341130505005518,0.08811283856630325,0.42020654678344727,0.2347769339879354,0.09590637683868408,0.38849133253097534
3,0.2825562929113706,0.09129606932401657,0.4441397190093994,0.29634934415419895,0.09053006023168564,0.5029177665710449,0.24271748214960098,0.09033875912427902,0.37629666924476624,0.2838818778594335,0.19048653542995453,0.40119603276252747
4,0.3292781015237172,0.27229514718055725,0.42017436027526855,0.2742422744631767,0.04291055351495743,0.4887737035751343,0.2530015210310618,0.047817379236221313,0.4505242705345154,0.33698850870132446,0.2708836495876312,0.4600270986557007
5,0.360372136036555,0.27275821566581726,0.481371134519577,0.35939016938209534,0.2565009891986847,0.45111310482025146,0.29545966039101285,0.11305434256792068,0.45288926362991333,0.3590320150057475,0.28695032000541687,0.43411779403686523
6,0.3817308445771535,0.2875158488750458,0.49094337224960327,0.40943392117818195,0.28988179564476013,0.5039520263671875,0.3554561138153076,0.2630694806575775,0.4325011670589447,0.38715598980585736,0.29774945974349976,0.4792413115501404
7,0.4071313937505086,0.2990267872810364,0.473499059677124,0.4264158805211385,0.3012281060218811,0.4935462474822998,0.3810971776644389,0.2819260060787201,0.4771316945552826,0.3840804894765218,0.2962445914745331,0.5160191655158997
8,0.43130605419476825,0.3397272527217865,0.5015964508056641,0.4528512458006541,0.34150460362434387,0.5301910638809204,0.4136922359466553,0.2886753976345062,0.5095940828323364,0.43156134088834125,0.33096519112586975,0.5186482667922974
9,0.4699535171190898,0.3936789631843567,0.5091419816017151,0.47595582405726117,0.43671390414237976,0.49779120087623596,0.40140120188395184,0.2931634783744812,0.4646402597427368,0.4670797983805339,0.4253842234611511,0.5009968280792236
10,0.46987712383270264,0.4119033217430115,0.51134192943573,0.49900420506795246,0.46628135442733765,0.5160620808601379,0.4250856538613637,0.3221367597579956,0.5161491632461548,0.4898429314295451,0.47393709421157837,0.5144638419151306
11,0.5003915627797445,0.4916777014732361,0.5078338384628296,0.5180439551671346,0.5071452856063843,0.5259523391723633,0.4476590355237325,0.38058724999427795,0.5076469779014587,0.5047364830970764,0.4860362410545349,0.5190129280090332
12,0.4696807662645976,0.4483664631843567,0.5008116960525513,0.5161596934000651,0.5061744451522827,0.5212616920471191,0.4737585484981537,0.42599770426750183,0.5334894061088562,0.5113818248112997,0.4955040216445923,0.5350359678268433
13,0.48623348275820416,0.4530133903026581,0.5435492992401123,0.539539615313212,0.5293604731559753,0.5454257726669312,0.510045717159907,0.4817129075527191,0.5369842052459717,0.5020236372947693,0.4849776029586792,0.5183348655700684
14,0.49197158217430115,0.45984935760498047,0.5305964946746826,0.5214750369389852,0.5145112872123718,0.5302771925926208,0.47765254974365234,0.4410474896430969,0.5123457312583923,0.5106789072354635,0.5037226676940918,0.524330198764801
15,0.520250141620636,0.5128005146980286,0.5342598557472229,0.533591111501058,0.5134512782096863,0.5462565422058105,0.49529210726420086,0.44254952669143677,0.5270302891731262,0.5058845480283102,0.46871036291122437,0.5561334490776062
16,0.5007949272791544,0.47218209505081177,0.5156957507133484,0.5350079536437988,0.5246457457542419,0.5432129502296448,0.5099456111590067,0.47062039375305176,0.5414236783981323,0.489751656850179,0.47132593393325806,0.5083043575286865
17,0.5140352845191956,0.5061445236206055,0.5210341215133667,0.5300584634145101,0.5190954208374023,0.5372356176376343,0.5153224070866903,0.4626559019088745,0.5776939392089844,0.5033883253733317,0.4628652334213257,0.5300456285476685
18,0.534943421681722,0.5113784074783325,0.549949049949646,0.5509951710700989,0.5337206721305847,0.5738930702209473,0.5334540605545044,0.48704051971435547,0.5573775768280029,0.5006440579891205,0.4620990455150604,0.533755362033844
19,0.5342479745546976,0.5305577516555786,0.5414600968360901,0.5547723571459452,0.5480573177337646,0.5623191595077515,0.5044048130512238,0.4863761365413666,0.5245752334594727,0.5100743770599365,0.49712103605270386,0.5210462808609009
20,0.5201145807902018,0.5023687481880188,0.5446182489395142,0.5116216341654459,0.48636603355407715,0.5261738896369934,0.514853040377299,0.4909188151359558,0.5412668585777283,0.5274621645609537,0.5103896260261536,0.5483527183532715
21,0.5236083269119263,0.5031749606132507,0.5541529655456543,0.5273549358050028,0.49087315797805786,0.5483690500259399,0.5150330464045206,0.47985464334487915,0.5673664808273315,0.5425804058710734,0.5354534387588501,0.5518302321434021
22,0.5312749544779459,0.5079744458198547,0.5477553606033325,0.5557783643404642,0.5420322418212891,0.5683284997940063,0.5406485994656881,0.5106158256530762,0.5696901082992554,0.5465077956517538,0.5126814842224121,0.5673884153366089
23,0.5293683211008707,0.5101993680000305,0.5605764389038086,0.5470453500747681,0.5217534303665161,0.5719020366668701,0.5256283481915792,0.49709028005599976,0.5445342063903809,0.5579660336176554,0.5467158555984497,0.5668731927871704
24,0.522758940855662,0.5155138373374939,0.5264344215393066,0.5319125254948934,0.5044038891792297,0.5548333525657654,0.5214652816454569,0.49873924255371094,0.5470572113990784,0.5478854179382324,0.5263153314590454,0.5635389089584351
25,0.5310099522272745,0.4998348355293274,0.5704359412193298,0.5403708616892496,0.5166177153587341,0.5631430149078369,0.5322015285491943,0.5159214735031128,0.5566370487213135,0.5486137469609579,0.5396899580955505,0.5570477843284607
26,0.5357348720232645,0.5181589126586914,0.568026602268219,0.5630188783009847,0.536056637763977,0.5905557870864868,0.505956619977951,0.4718972444534302,0.5545898675918579,0.5609900156656901,0.5513790845870972,0.5781266689300537
27,0.5468361775080363,0.5216196775436401,0.570970892906189,0.5454901854197184,0.525654137134552,0.5737730264663696,0.5454427798589071,0.5203299522399902,0.5632279515266418,0.5753735303878784,0.54817795753479,0.5988993644714355
28,0.5526915589968363,0.531732439994812,0.5788624286651611,0.5493231813112894,0.535846471786499,0.5670410990715027,0.5390302737553915,0.5155783295631409,0.554044783115387,0.5720411539077759,0.5714744925498962,0.5727711915969849
29,0.5397945443789164,0.5187564492225647,0.5504181385040283,0.5437474052111307,0.5216062664985657,0.5575428009033203,0.5512977043787638,0.5243995189666748,0.5741878747940063,0.5705335338910421,0.5457284450531006,0.5959004163742065
30,0.5586652954419454,0.5538691878318787,0.5681211948394775,0.5687270561854044,0.562283456325531,0.5784677863121033,0.5511998732884725,0.5284692645072937,0.5742232203483582,0.5914951165517172,0.5823426246643066,0.6051174402236938
31,0.5579061706860861,0.543146014213562,0.5796352624893188,0.5776589512825012,0.5692067742347717,0.5908889174461365,0.572016974290212,0.5649598836898804,0.5809053778648376,0.5757490396499634,0.553401529788971,0.5943021774291992
32,0.5616956154505411,0.5504891276359558,0.5775588750839233,0.5562079548835754,0.5464274883270264,0.5623953342437744,0.5638755957285563,0.5315157175064087,0.5959793925285339,0.5781422257423401,0.5417185425758362,0.6008084416389465
33,0.539824922879537,0.5106621980667114,0.5741629600524902,0.5472652316093445,0.5207234621047974,0.5656338334083557,0.5343875487645467,0.5093250870704651,0.5761812329292297,0.5805313587188721,0.557860255241394,0.5970630645751953
34,0.5563287337621053,0.5491442680358887,0.5612473487854004,0.5618334611256918,0.5456407070159912,0.5830448269844055,0.5651212135950724,0.5424927473068237,0.5938773155212402,0.562666674455007,0.5434967875480652,0.5916575789451599
35,0.5422575871149699,0.5166403651237488,0.5695378184318542,0.5626821319262186,0.5505726933479309,0.5761559009552002,0.5501371820767721,0.5250890851020813,0.5824903249740601,0.5632806221644083,0.5551700592041016,0.5703763961791992
36,0.5411562124888102,0.5155003070831299,0.5810291767120361,0.5713203549385071,0.5399742722511292,0.5955514311790466,0.5341591437657675,0.5073134303092957,0.5847942233085632,0.5786510507265726,0.5564244985580444,0.5931427478790283
37,0.550564706325531,0.5361211895942688,0.5700361728668213,0.5582006573677063,0.5335895419120789,0.5732841491699219,0.5418640573819479,0.5194899439811707,0.5766341686248779,0.5806483030319214,0.5600054860115051,0.5938820242881775
38,0.5585996707280477,0.5328419208526611,0.585455060005188,0.5394254525502523,0.507189154624939,0.5651510953903198,0.5438036322593689,0.5236396789550781,0.580231785774231,0.5635964274406433,0.5243894457817078,0.6020235419273376
39,0.5602164268493652,0.5398810505867004,0.593916654586792,0.5654560526212057,0.5325765013694763,0.585863471031189,0.543131430943807,0.5207703113555908,0.5593671798706055,0.5809364914894104,0.5706399083137512,0.5953816175460815
40,0.5806885162989298,0.5743195414543152,0.5879466533660889,0.5440086722373962,0.5014780759811401,0.5697214603424072,0.5527192751566569,0.5250784754753113,0.5715043544769287,0.554963489373525,0.5368141531944275,0.57820725440979
41,0.5640849272410074,0.5415775775909424,0.5790796875953674,0.5368716716766357,0.4949132800102234,0.5712129473686218,0.5425995786984762,0.5036648511886597,0.5624054670333862,0.5563650131225586,0.5454579591751099,0.5697323083877563
42,0.5659244259198507,0.5582717657089233,0.5773844718933105,0.5492178400357565,0.50493323802948,0.5771336555480957,0.5682770411173502,0.5512983798980713,0.585961639881134,0.5675370097160339,0.5580872297286987,0.5851665139198303
43,0.5820084611574808,0.5763872265815735,0.591147780418396,0.5363206068674723,0.522538959980011,0.5443408489227295,0.5537730058034261,0.5123900175094604,0.5895971059799194,0.5640953580538431,0.5526173114776611,0.5699967741966248
44,0.5587814450263977,0.5461092591285706,0.5720682740211487,0.5347793102264404,0.5081264972686768,0.5489680767059326,0.5417117675145467,0.5383376479148865,0.5441100597381592,0.5700765053431193,0.5627763271331787,0.577117919921875
45,0.5698341131210327,0.5553551912307739,0.5893503427505493,0.549014667669932,0.5192258358001709,0.5705616474151611,0.5457700888315836,0.5335537195205688,0.5701566934585571,0.5605233907699585,0.5408244132995605,0.5928907990455627
46,0.5755394101142883,0.5556777119636536,0.5961172580718994,0.5495303670565287,0.5297972559928894,0.5636775493621826,0.5541033744812012,0.5299462676048279,0.593646228313446,0.58210156361262,0.5405785441398621,0.6083519458770752
47,0.5776257912317911,0.5638397336006165,0.5879405736923218,0.5657231211662292,0.5520483255386353,0.5769355297088623,0.5713544487953186,0.5460490584373474,0.5966171026229858,0.5780759851137797,0.54317706823349,0.6005598306655884
48,0.5730892618497213,0.5507400631904602,0.5960429906845093,0.5656861265500387,0.5448450446128845,0.592621922492981,0.5718114773432413,0.5278552770614624,0.598744809627533,0.5893661578496298,0.5617914795875549,0.6175827980041504
49,0.5731051762898763,0.5593752861022949,0.5907293558120728,0.5592310428619385,0.5540553331375122,0.5692941546440125,0.5694225033124288,0.5491536259651184,0.5826531648635864,0.5946685473124186,0.5574418306350708,0.6167857646942139
50,0.5651552081108093,0.5548316240310669,0.5718097686767578,0.5492358803749084,0.518481433391571,0.5882466435432434,0.5571544369061788,0.5289148688316345,0.5767778158187866,0.5970563292503357,0.5801016688346863,0.6089249849319458
51,0.5541099707285563,0.5401577949523926,0.5652053356170654,0.5487942894299825,0.5223643779754639,0.5855194330215454,0.560762345790863,0.5308770537376404,0.5796247720718384,0.5835581223169962,0.5533713698387146,0.6100980043411255


==> data/prostate/diagram_strided_sampling_block_size_10.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_10_dice_score_mean,No_interpolation_random_block_size_10_dice_score_min,No_interpolation_random_block_size_10_dice_score_max,Signed_distance_interpolation_random_block_size_10_dice_score_mean,Signed_distance_interpolation_random_block_size_10_dice_score_min,Signed_distance_interpolation_random_block_size_10_dice_score_max
1,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.15348570297161737,0.07436429709196091,0.2429233193397522
2,0.18660841633876166,0.0883677527308464,0.32622456550598145,0.21112585067749023,0.09410852193832397,0.35487404465675354,0.26073400924603146,0.09410852938890457,0.4594382643699646
3,0.2825562929113706,0.09129606932401657,0.4441397190093994,0.302444189786911,0.13632595539093018,0.49550044536590576,0.3129900246858597,0.17729158699512482,0.4873093068599701
4,0.3292781015237172,0.27229514718055725,0.42017436027526855,0.3414847056070964,0.2611069083213806,0.4974038898944855,0.3519645929336548,0.28099673986434937,0.49097004532814026
5,0.360372136036555,0.27275821566581726,0.481371134519577,0.35527607798576355,0.2710854113101959,0.4769493639469147,0.36356839537620544,0.2835483253002167,0.4647030532360077
6,0.3817308445771535,0.2875158488750458,0.49094337224960327,0.39384356141090393,0.27889129519462585,0.485403835773468,0.3979451258977254,0.2836437523365021,0.49543923139572144
7,0.4071313937505086,0.2990267872810364,0.473499059677124,0.42932618657747906,0.2770278751850128,0.5095783472061157,0.4240778684616089,0.2762228846549988,0.5027122497558594
8,0.43130605419476825,0.3397272527217865,0.5015964508056641,0.4253425598144531,0.2961074709892273,0.49820178747177124,0.44798890749613446,0.3702439069747925,0.48858511447906494
9,0.4699535171190898,0.3936789631843567,0.5091419816017151,0.46697638432184857,0.3893866539001465,0.520883321762085,0.47937307755152386,0.4377589225769043,0.5201146602630615
10,0.46987712383270264,0.4119033217430115,0.51134192943573,0.45622000098228455,0.3758665919303894,0.540196418762207,0.49013185501098633,0.4753439426422119,0.5073781609535217
11,0.5003915627797445,0.4916777014732361,0.5078338384628296,0.48446523149808246,0.43985241651535034,0.520334005355835,0.4962238272031148,0.48371243476867676,0.5131908059120178
12,0.4696807662645976,0.4483664631843567,0.5008116960525513,0.4877668817838033,0.4692003130912781,0.5053468942642212,0.522596408923467,0.47893282771110535,0.5553451776504517
13,0.48623348275820416,0.4530133903026581,0.5435492992401123,0.4967984656492869,0.45734676718711853,0.5298197269439697,0.51251948873202,0.48949530720710754,0.5275184512138367
14,0.49197158217430115,0.45984935760498047,0.5305964946746826,0.5057779749234518,0.501502513885498,0.5117036700248718,0.5181487600008646,0.5065605044364929,0.5370170474052429
15,0.520250141620636,0.5128005146980286,0.5342598557472229,0.5178316632906595,0.507598876953125,0.5340737104415894,0.519028385480245,0.49882495403289795,0.5371492505073547
16,0.5007949272791544,0.47218209505081177,0.5156957507133484,0.5118090311686198,0.5067872405052185,0.5213269591331482,0.5407969355583191,0.5144850015640259,0.5543496012687683
17,0.5140352845191956,0.5061445236206055,0.5210341215133667,0.5199244419733683,0.5018761157989502,0.5438372492790222,0.5369643966356913,0.5228443145751953,0.5450817346572876
18,0.534943421681722,0.5113784074783325,0.549949049949646,0.5312120318412781,0.5272830724716187,0.5339965224266052,0.5032036503156027,0.468380331993103,0.5212554335594177
19,0.5342479745546976,0.5305577516555786,0.5414600968360901,0.5181894302368164,0.5053902268409729,0.5397133827209473,0.5334181388219198,0.5297921299934387,0.5387648344039917
20,0.5201145807902018,0.5023687481880188,0.5446182489395142,0.5509591698646545,0.5461064577102661,0.5558675527572632,0.5439861615498861,0.5247886776924133,0.5736752152442932
21,0.5236083269119263,0.5031749606132507,0.5541529655456543,0.5229414701461792,0.4985465407371521,0.552928626537323,0.5547460714975992,0.5091381669044495,0.5876333713531494
22,0.5312749544779459,0.5079744458198547,0.5477553606033325,0.5446043213208517,0.5386306643486023,0.5494388341903687,0.5419776638348898,0.520768940448761,0.5805959701538086
23,0.5293683211008707,0.5101993680000305,0.5605764389038086,0.5447701215744019,0.5255142450332642,0.5563763976097107,0.5493673284848531,0.5310254096984863,0.578465461730957
24,0.522758940855662,0.5155138373374939,0.5264344215393066,0.53224249680837,0.5094050168991089,0.5448198914527893,0.54403684536616,0.5028154253959656,0.5729556679725647
25,0.5310099522272745,0.4998348355293274,0.5704359412193298,0.53994752963384,0.5043708682060242,0.5702228546142578,0.5567566752433777,0.5479505062103271,0.5720730423927307
26,0.5357348720232645,0.5181589126586914,0.568026602268219,0.5430629650751749,0.5021712779998779,0.565122127532959,0.5555703242619833,0.5283481478691101,0.580847978591919
27,0.5468361775080363,0.5216196775436401,0.570970892906189,0.5524734258651733,0.5370882153511047,0.5678833723068237,0.5492154161135355,0.52007657289505,0.5896656513214111
28,0.5526915589968363,0.531732439994812,0.5788624286651611,0.5593372782071432,0.5477539896965027,0.5702876448631287,0.5446459650993347,0.5296304225921631,0.552290141582489
29,0.5397945443789164,0.5187564492225647,0.5504181385040283,0.5568284193674723,0.5455395579338074,0.5703712701797485,0.5701624353726705,0.5584951043128967,0.5888296365737915
30,0.5586652954419454,0.5538691878318787,0.5681211948394775,0.571071207523346,0.5653500556945801,0.5793410539627075,0.5703988869984945,0.5621682405471802,0.5835666060447693
31,0.5579061706860861,0.543146014213562,0.5796352624893188,0.5722089409828186,0.562289297580719,0.5786880254745483,0.56439075867335,0.5475886464118958,0.5753710269927979
32,0.5616956154505411,0.5504891276359558,0.5775588750839233,0.5523830453554789,0.5414355397224426,0.5643894672393799,0.576168954372406,0.560163676738739,0.5999215841293335
33,0.539824922879537,0.5106621980667114,0.5741629600524902,0.5467447837193807,0.5384080410003662,0.5597809553146362,0.5723817149798075,0.5656790733337402,0.5806705355644226
34,0.5563287337621053,0.5491442680358887,0.5612473487854004,0.5433066288630167,0.5330435037612915,0.5534065961837769,0.5677892168362936,0.5550096035003662,0.5807775855064392
35,0.5422575871149699,0.5166403651237488,0.5695378184318542,0.5578673283259074,0.5313794016838074,0.5797281861305237,0.5736653606096903,0.5551132559776306,0.5991353392601013
36,0.5411562124888102,0.5155003070831299,0.5810291767120361,0.5425057411193848,0.5123780965805054,0.5738747119903564,0.5466245214144388,0.5145140290260315,0.5754029750823975
37,0.550564706325531,0.5361211895942688,0.5700361728668213,0.556871235370636,0.5413880944252014,0.5852800607681274,0.5555863380432129,0.551317572593689,0.5579812526702881
38,0.5585996707280477,0.5328419208526611,0.585455060005188,0.5391934514045715,0.526797354221344,0.5466955900192261,0.5444222489992777,0.5296628475189209,0.5535653829574585
39,0.5602164268493652,0.5398810505867004,0.593916654586792,0.5450455745061239,0.5200833678245544,0.5649535655975342,0.5503091216087341,0.5352093577384949,0.5677693486213684
40,0.5806885162989298,0.5743195414543152,0.5879466533660889,0.5376062591870626,0.5277518033981323,0.5538168549537659,0.5439428687095642,0.5288406610488892,0.5635791420936584
41,0.5640849272410074,0.5415775775909424,0.5790796875953674,0.5642251769701639,0.5450286865234375,0.5911045074462891,0.5559409260749817,0.5337910056114197,0.5800043344497681
42,0.5659244259198507,0.5582717657089233,0.5773844718933105,0.550035834312439,0.5145651698112488,0.6000932455062866,0.5415964523951212,0.5276668071746826,0.5654441118240356
43,0.5820084611574808,0.5763872265815735,0.591147780418396,0.5532598296801249,0.5326113104820251,0.577898383140564,0.571739117304484,0.5460742712020874,0.5884605646133423
44,0.5587814450263977,0.5461092591285706,0.5720682740211487,0.5665099819501241,0.5328071117401123,0.5934370160102844,0.574785312016805,0.5572736859321594,0.5901501178741455
45,0.5698341131210327,0.5553551912307739,0.5893503427505493,0.5594839056332906,0.5131372213363647,0.5856333374977112,0.5740081071853638,0.5604018568992615,0.5839093923568726
46,0.5755394101142883,0.5556777119636536,0.5961172580718994,0.5771957238515218,0.5452054738998413,0.6032686233520508,0.5767959157625834,0.5752049088478088,0.5797654986381531
47,0.5776257912317911,0.5638397336006165,0.5879405736923218,0.5756748914718628,0.5641155242919922,0.5835140943527222,0.5785117546717325,0.5682435631752014,0.5968685150146484
48,0.5730892618497213,0.5507400631904602,0.5960429906845093,0.5729861855506897,0.5670213103294373,0.580467700958252,0.5711225072542826,0.5657421946525574,0.5782272219657898
49,0.5731051762898763,0.5593752861022949,0.5907293558120728,0.5766146580378214,0.5656474828720093,0.5918661952018738,0.5601091384887695,0.5395376682281494,0.5822975635528564
50,0.5651552081108093,0.5548316240310669,0.5718097686767578,0.5736615657806396,0.5489614605903625,0.5921984910964966,0.5483023325602213,0.524300217628479,0.5798860788345337
51,0.5541099707285563,0.5401577949523926,0.5652053356170654,0.580044666926066,0.5749237537384033,0.5853927731513977,0.5426744818687439,0.534356951713562,0.5505214929580688


==> data/prostate/diagram_strided_sampling_block_size_15.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_15_dice_score_mean,No_interpolation_random_block_size_15_dice_score_min,No_interpolation_random_block_size_15_dice_score_max,Signed_distance_interpolation_random_block_size_15_dice_score_mean,Signed_distance_interpolation_random_block_size_15_dice_score_min,Signed_distance_interpolation_random_block_size_15_dice_score_max
1,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.15348570545514426,0.07436428964138031,0.2429233193397522,0.1534857079386711,0.07436429709196091,0.2429233193397522
2,0.18660841633876166,0.0883677527308464,0.32622456550598145,0.17624936004479727,0.06761961430311203,0.3766886293888092,0.1450161673128605,0.04657493904232979,0.3068592846393585
3,0.2825562929113706,0.09129606932401657,0.4441397190093994,0.22138321151336035,0.07526417821645737,0.40936043858528137,0.19281367460886636,0.0735439583659172,0.42229944467544556
4,0.3292781015237172,0.27229514718055725,0.42017436027526855,0.2748483456671238,0.062138866633176804,0.48489171266555786,0.2450341209769249,0.06200752407312393,0.39040422439575195
5,0.360372136036555,0.27275821566581726,0.481371134519577,0.26225415120522183,0.02925119549036026,0.47111019492149353,0.2447203869620959,0.03446733206510544,0.41372600197792053
6,0.3817308445771535,0.2875158488750458,0.49094337224960327,0.30313874284426373,0.13926586508750916,0.46659839153289795,0.3049020320177078,0.14984019100666046,0.40432220697402954
7,0.4071313937505086,0.2990267872810364,0.473499059677124,0.3829620083173116,0.2690351605415344,0.4992144703865051,0.344329501191775,0.2217922955751419,0.43934929370880127
8,0.43130605419476825,0.3397272527217865,0.5015964508056641,0.4001401464144389,0.2782657742500305,0.48438560962677,0.37297768394152325,0.2619197368621826,0.477302610874176
9,0.4699535171190898,0.3936789631843567,0.5091419816017151,0.40814144412676495,0.292999804019928,0.5079841017723083,0.34845032294591266,0.28833237290382385,0.4272528290748596
10,0.46987712383270264,0.4119033217430115,0.51134192943573,0.42944733301798504,0.31212371587753296,0.4897230863571167,0.39129510521888733,0.28384318947792053,0.4545624852180481
11,0.5003915627797445,0.4916777014732361,0.5078338384628296,0.4294682244459788,0.3544250428676605,0.4671410918235779,0.39414113759994507,0.30334562063217163,0.45222240686416626
12,0.4696807662645976,0.4483664631843567,0.5008116960525513,0.48243627945582074,0.4299873113632202,0.5275622606277466,0.43432358900705975,0.3349209725856781,0.49837377667427063
13,0.48623348275820416,0.4530133903026581,0.5435492992401123,0.4951594074567159,0.4796445965766907,0.5150432586669922,0.42429585258165997,0.3565436899662018,0.4817420244216919
14,0.49197158217430115,0.45984935760498047,0.5305964946746826,0.5042672753334045,0.4763341546058655,0.5212744474411011,0.4809428850809733,0.4396449327468872,0.5150866508483887
15,0.520250141620636,0.5128005146980286,0.5342598557472229,0.49802931149800617,0.470737099647522,0.5287477374076843,0.5078950921694437,0.5010125041007996,0.5204541087150574
16,0.5007949272791544,0.47218209505081177,0.5156957507133484,0.5207192401091257,0.49796560406684875,0.5482223033905029,0.5156029065450033,0.5001986026763916,0.5370633602142334
17,0.5140352845191956,0.5061445236206055,0.5210341215133667,0.5141252080599467,0.4872153401374817,0.5412322282791138,0.5233215490976969,0.501796305179596,0.5613799095153809
18,0.534943421681722,0.5113784074783325,0.549949049949646,0.5130683978398641,0.49632197618484497,0.52589350938797,0.5154403249422709,0.5037094950675964,0.5371601581573486
19,0.5342479745546976,0.5305577516555786,0.5414600968360901,0.5200764536857605,0.5133699774742126,0.5315678715705872,0.5073380569616953,0.49427860975265503,0.5278593301773071
20,0.5201145807902018,0.5023687481880188,0.5446182489395142,0.5439873735109965,0.5396050810813904,0.5507758855819702,0.5161252419153849,0.4962694048881531,0.533576488494873
21,0.5236083269119263,0.5031749606132507,0.5541529655456543,0.5496656894683838,0.5314602255821228,0.5686265826225281,0.4882328708966573,0.47676756978034973,0.5046294331550598
22,0.5312749544779459,0.5079744458198547,0.5477553606033325,0.5383654634157816,0.5034090280532837,0.5696937441825867,0.5087406237920126,0.5011767745018005,0.523548424243927
23,0.5293683211008707,0.5101993680000305,0.5605764389038086,0.5233859817186991,0.49526798725128174,0.5387515425682068,0.5100095570087433,0.4709119200706482,0.5598854422569275
24,0.522758940855662,0.5155138373374939,0.5264344215393066,0.5273909370104471,0.5146473050117493,0.542698085308075,0.4868744413057963,0.4438430666923523,0.5345265865325928
25,0.5310099522272745,0.4998348355293274,0.5704359412193298,0.5014832814534506,0.46821993589401245,0.5462154150009155,0.5263593196868896,0.48158758878707886,0.5702219605445862
26,0.5357348720232645,0.5181589126586914,0.568026602268219,0.536233107248942,0.5241174697875977,0.5502040982246399,0.5216760138670603,0.49784138798713684,0.5403407216072083
27,0.5468361775080363,0.5216196775436401,0.570970892906189,0.5537633895874023,0.5378142595291138,0.5657584071159363,0.5567425489425659,0.5447705388069153,0.5628311634063721
28,0.5526915589968363,0.531732439994812,0.5788624286651611,0.5568730036417643,0.5313894748687744,0.5887655019760132,0.5285314520200094,0.5099866986274719,0.5406694412231445
29,0.5397945443789164,0.5187564492225647,0.5504181385040283,0.5518377224604288,0.5438929796218872,0.5614425539970398,0.5404991308848063,0.5126504898071289,0.5567928552627563
30,0.5586652954419454,0.5538691878318787,0.5681211948394775,0.5534241994222006,0.5437920689582825,0.5584489107131958,0.5367314020792643,0.5017737150192261,0.5673781037330627
31,0.5579061706860861,0.543146014213562,0.5796352624893188,0.5579579869906107,0.519615888595581,0.5924498438835144,0.5579721728960673,0.5542680621147156,0.5641729831695557
32,0.5616956154505411,0.5504891276359558,0.5775588750839233,0.5562232136726379,0.5208249688148499,0.5828884840011597,0.5326574842135111,0.504010021686554,0.5596705079078674
33,0.539824922879537,0.5106621980667114,0.5741629600524902,0.5495982567469279,0.516187310218811,0.5718491673469543,0.546072761217753,0.5234854221343994,0.587165117263794
34,0.5563287337621053,0.5491442680358887,0.5612473487854004,0.5392379462718964,0.49134209752082825,0.5647931098937988,0.5362376968065897,0.5312145352363586,0.5395526885986328
35,0.5422575871149699,0.5166403651237488,0.5695378184318542,0.5525048573811849,0.5069578289985657,0.5812771320343018,0.5411051511764526,0.5194874405860901,0.5703253746032715
36,0.5411562124888102,0.5155003070831299,0.5810291767120361,0.56416388352712,0.552322506904602,0.5834887027740479,0.5334880252679189,0.486742228269577,0.5663708448410034
37,0.550564706325531,0.5361211895942688,0.5700361728668213,0.5602624416351318,0.5493276119232178,0.5733126997947693,0.5245151122411092,0.4939061403274536,0.5466009378433228
38,0.5585996707280477,0.5328419208526611,0.585455060005188,0.5515575806299845,0.5272083282470703,0.5815309286117554,0.5280397534370422,0.49798184633255005,0.5687625408172607
39,0.5602164268493652,0.5398810505867004,0.593916654586792,0.5527365605036417,0.5400059223175049,0.5685201287269592,0.5293117761611938,0.5043564438819885,0.5561127662658691
40,0.5806885162989298,0.5743195414543152,0.5879466533660889,0.5346730351448059,0.5097708702087402,0.5629663467407227,0.5504476428031921,0.544232964515686,0.5601997971534729
41,0.5640849272410074,0.5415775775909424,0.5790796875953674,0.5527908603350321,0.5424191355705261,0.5677263736724854,0.5540433724721273,0.5488752126693726,0.5603250861167908
42,0.5659244259198507,0.5582717657089233,0.5773844718933105,0.5550143321355184,0.5156992673873901,0.5772823095321655,0.5538855989774069,0.5463591814041138,0.5686599016189575
43,0.5820084611574808,0.5763872265815735,0.591147780418396,0.5610736409823099,0.5322265028953552,0.5865678787231445,0.5333997209866842,0.5167528986930847,0.5537515878677368
44,0.5587814450263977,0.5461092591285706,0.5720682740211487,0.5535194675127665,0.5246930122375488,0.5800464749336243,0.5397077600161234,0.5159065127372742,0.556553065776825
45,0.5698341131210327,0.5553551912307739,0.5893503427505493,0.5498856902122498,0.5281151533126831,0.5766049027442932,0.5323002338409424,0.5071811079978943,0.5615701675415039
46,0.5755394101142883,0.5556777119636536,0.5961172580718994,0.5509596268335978,0.5215393900871277,0.5859496593475342,0.5479742685953776,0.5255225300788879,0.5689827799797058
47,0.5776257912317911,0.5638397336006165,0.5879405736923218,0.5527114272117615,0.5383679866790771,0.5741526484489441,0.5501570900281271,0.5349293351173401,0.579359769821167
48,0.5730892618497213,0.5507400631904602,0.5960429906845093,0.5696310599644979,0.5404632091522217,0.5906325578689575,0.5655248363812765,0.550506591796875,0.5914391279220581
49,0.5731051762898763,0.5593752861022949,0.5907293558120728,0.5748263001441956,0.5501730442047119,0.5901139974594116,0.5422518452008566,0.5034516453742981,0.5727931261062622
50,0.5651552081108093,0.5548316240310669,0.5718097686767578,0.5632658203442892,0.5243192315101624,0.584149181842804,0.5337513387203217,0.49690839648246765,0.5536012053489685
51,0.5541099707285563,0.5401577949523926,0.5652053356170654,0.5642437736193339,0.5417383909225464,0.5760568380355835,0.5405072768529257,0.5298247337341309,0.5524246692657471


==> data/prostate/diagram_strided_sampling_block_size_5.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,No_interpolation_random_block_size_5_dice_score_mean,No_interpolation_random_block_size_5_dice_score_min,No_interpolation_random_block_size_5_dice_score_max,Signed_distance_interpolation_random_block_size_5_dice_score_mean,Signed_distance_interpolation_random_block_size_5_dice_score_min,Signed_distance_interpolation_random_block_size_5_dice_score_max
1,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.15348570048809052,0.07436428964138031,0.242923304438591,0.15348570297161737,0.07436429709196091,0.242923304438591
2,0.18660841633876166,0.0883677527308464,0.32622456550598145,0.2433497135837873,0.09276816993951797,0.4109901487827301,0.22687527785698572,0.1042146161198616,0.3651101291179657
3,0.2825562929113706,0.09129606932401657,0.4441397190093994,0.31233666588862735,0.09375453740358353,0.4517309069633484,0.3311174213886261,0.24747234582901,0.4404526352882385
4,0.3292781015237172,0.27229514718055725,0.42017436027526855,0.33311683932940167,0.15212762355804443,0.42587292194366455,0.3758532206217448,0.269272118806839,0.477100133895874
5,0.360372136036555,0.27275821566581726,0.481371134519577,0.4029616912206014,0.24683934450149536,0.5035625696182251,0.40868334968884784,0.290703684091568,0.48644232749938965
6,0.3817308445771535,0.2875158488750458,0.49094337224960327,0.4276290237903595,0.27678248286247253,0.5108838081359863,0.4426741898059845,0.35792210698127747,0.48672574758529663
7,0.4071313937505086,0.2990267872810364,0.473499059677124,0.4523988564809163,0.32644230127334595,0.5216652750968933,0.47266751527786255,0.4121456742286682,0.5086943507194519
8,0.43130605419476825,0.3397272527217865,0.5015964508056641,0.4873974819978078,0.4194393455982208,0.5273160934448242,0.5067144433657328,0.5030938386917114,0.510382890701294
9,0.4699535171190898,0.3936789631843567,0.5091419816017151,0.5069457292556763,0.45457392930984497,0.5447147488594055,0.5218796133995056,0.5064322352409363,0.5372537970542908
10,0.46987712383270264,0.4119033217430115,0.51134192943573,0.5008944272994995,0.4914138913154602,0.5060141086578369,0.5219036142031351,0.503415584564209,0.5578380227088928
11,0.5003915627797445,0.4916777014732361,0.5078338384628296,0.5018462439378103,0.48881182074546814,0.5232964158058167,0.5075346628824869,0.47006142139434814,0.5473076701164246
12,0.4696807662645976,0.4483664631843567,0.5008116960525513,0.5241727630297343,0.5054479241371155,0.5567980408668518,0.5263387163480123,0.515180766582489,0.545049786567688
13,0.48623348275820416,0.4530133903026581,0.5435492992401123,0.5235282182693481,0.4886252284049988,0.5592171549797058,0.5249632000923157,0.5047340393066406,0.5432863235473633
14,0.49197158217430115,0.45984935760498047,0.5305964946746826,0.5223313967386881,0.5195223093032837,0.5265733003616333,0.5098604361216227,0.4900668263435364,0.5324667096138
15,0.520250141620636,0.5128005146980286,0.5342598557472229,0.5298040509223938,0.5241675972938538,0.5389840602874756,0.5212973753611246,0.5107872486114502,0.5366470813751221
16,0.5007949272791544,0.47218209505081177,0.5156957507133484,0.5268088777860006,0.5044296979904175,0.5403010845184326,0.5410613616307577,0.527888834476471,0.5493367910385132
17,0.5140352845191956,0.5061445236206055,0.5210341215133667,0.5306879878044128,0.524082362651825,0.5371619462966919,0.5308788319428762,0.4947914183139801,0.5545417666435242
18,0.534943421681722,0.5113784074783325,0.549949049949646,0.5240870515505472,0.4909387230873108,0.5464760065078735,0.5383530855178833,0.5069928169250488,0.5667215585708618
19,0.5342479745546976,0.5305577516555786,0.5414600968360901,0.5236368179321289,0.4769607186317444,0.5541350841522217,0.5232345461845398,0.5003414154052734,0.5370667576789856
20,0.5201145807902018,0.5023687481880188,0.5446182489395142,0.5343228379885355,0.5098409652709961,0.5543676018714905,0.526187022527059,0.519318163394928,0.5393489599227905
21,0.5236083269119263,0.5031749606132507,0.5541529655456543,0.5382147828737894,0.5201019048690796,0.5617368817329407,0.5066749056180319,0.4176621437072754,0.5530489087104797
22,0.5312749544779459,0.5079744458198547,0.5477553606033325,0.5376039346059164,0.5124073028564453,0.5651673078536987,0.5242720643679301,0.5204673409461975,0.5314508676528931
23,0.5293683211008707,0.5101993680000305,0.5605764389038086,0.5224600434303284,0.5000060796737671,0.5392738580703735,0.49552810192108154,0.4233778715133667,0.5382719039916992
24,0.522758940855662,0.5155138373374939,0.5264344215393066,0.5359286268552145,0.517409086227417,0.5456545948982239,0.5328250527381897,0.5019457340240479,0.5624085068702698
25,0.5310099522272745,0.4998348355293274,0.5704359412193298,0.5481600761413574,0.534527063369751,0.5651364922523499,0.5348575313886007,0.5282133221626282,0.5470855236053467
26,0.5357348720232645,0.5181589126586914,0.568026602268219,0.5318750540415446,0.5107392072677612,0.5490567088127136,0.5357639590899149,0.4771416187286377,0.5721476674079895
27,0.5468361775080363,0.5216196775436401,0.570970892906189,0.5409096876780192,0.5240790843963623,0.5589118003845215,0.5270814100901285,0.5042703151702881,0.5385929346084595
28,0.5526915589968363,0.531732439994812,0.5788624286651611,0.5294421315193176,0.500904381275177,0.5573288798332214,0.5330807566642761,0.5295115113258362,0.5354766845703125
29,0.5397945443789164,0.5187564492225647,0.5504181385040283,0.5587339003880819,0.5367870330810547,0.5892044305801392,0.5349912047386169,0.5174226760864258,0.5447894334793091
30,0.5586652954419454,0.5538691878318787,0.5681211948394775,0.5498383442560831,0.5214710235595703,0.5641120672225952,0.5450835426648458,0.5189832448959351,0.5712656378746033
31,0.5579061706860861,0.543146014213562,0.5796352624893188,0.5516220331192017,0.5423069596290588,0.5625498294830322,0.5572477777798971,0.5382834076881409,0.5804539918899536
32,0.5616956154505411,0.5504891276359558,0.5775588750839233,0.5384664336840311,0.5309485197067261,0.5436512231826782,0.5518699487050375,0.5428416132926941,0.5677125453948975
33,0.539824922879537,0.5106621980667114,0.5741629600524902,0.5461105306943258,0.5369739532470703,0.5641041398048401,0.545581579208374,0.5343158841133118,0.5678040981292725
34,0.5563287337621053,0.5491442680358887,0.5612473487854004,0.5511199235916138,0.5317575335502625,0.5853894352912903,0.5496279994646708,0.5302219390869141,0.5640308856964111
35,0.5422575871149699,0.5166403651237488,0.5695378184318542,0.5656359593073527,0.5382843613624573,0.5904355645179749,0.5447587569554647,0.535152018070221,0.5539774894714355
36,0.5411562124888102,0.5155003070831299,0.5810291767120361,0.5578800638516744,0.5546074509620667,0.5613906383514404,0.5473001003265381,0.5276673436164856,0.583850622177124
37,0.550564706325531,0.5361211895942688,0.5700361728668213,0.5631964802742004,0.531893789768219,0.5907837748527527,0.5488750537236532,0.5254677534103394,0.5917832851409912
38,0.5585996707280477,0.5328419208526611,0.585455060005188,0.5590836405754089,0.5161378979682922,0.5846017003059387,0.5524441202481588,0.5191962122917175,0.5767176151275635
39,0.5602164268493652,0.5398810505867004,0.593916654586792,0.5579195221265157,0.5231278538703918,0.5810041427612305,0.5619410077730814,0.5338484048843384,0.5826800465583801
40,0.5806885162989298,0.5743195414543152,0.5879466533660889,0.5726162592569987,0.5448814034461975,0.5984799861907959,0.5513283212979635,0.5209949016571045,0.5752692818641663
41,0.5640849272410074,0.5415775775909424,0.5790796875953674,0.5662352641423544,0.5613685250282288,0.5756640434265137,0.5433430274327596,0.5257116556167603,0.5563490390777588
42,0.5659244259198507,0.5582717657089233,0.5773844718933105,0.5641579826672872,0.5594619512557983,0.571658730506897,0.55125359694163,0.5378605723381042,0.5766834616661072
43,0.5820084611574808,0.5763872265815735,0.591147780418396,0.5657192468643188,0.5521638989448547,0.5752203464508057,0.5544258753458658,0.5343780517578125,0.5792434215545654
44,0.5587814450263977,0.5461092591285706,0.5720682740211487,0.5418550570805868,0.5284152626991272,0.5598946809768677,0.558197538057963,0.5488001704216003,0.5703814625740051
45,0.5698341131210327,0.5553551912307739,0.5893503427505493,0.5619746247927347,0.5379446744918823,0.5985653400421143,0.5677817861239115,0.5528733134269714,0.5845143795013428
46,0.5755394101142883,0.5556777119636536,0.5961172580718994,0.5757848819096884,0.5489629507064819,0.6013201475143433,0.5580282012621561,0.5406659841537476,0.5714548826217651
47,0.5776257912317911,0.5638397336006165,0.5879405736923218,0.5618312358856201,0.5500644445419312,0.5706639885902405,0.5712148149808248,0.5612019300460815,0.5785850286483765
48,0.5730892618497213,0.5507400631904602,0.5960429906845093,0.5513459245363871,0.5318820476531982,0.5625893473625183,0.577229638894399,0.5475125908851624,0.6033588647842407
49,0.5731051762898763,0.5593752861022949,0.5907293558120728,0.5677706797917684,0.5385321378707886,0.5934091806411743,0.5666080514589945,0.5379351377487183,0.5830520391464233
50,0.5651552081108093,0.5548316240310669,0.5718097686767578,0.5752261479695638,0.556133508682251,0.5901283025741577,0.572486420472463,0.5577107071876526,0.5923417806625366
51,0.5541099707285563,0.5401577949523926,0.5652053356170654,0.5634022951126099,0.5595804452896118,0.5681719183921814,0.5739254752794901,0.5447344183921814,0.5961169004440308


==> data/prostate/diagram_uncertainty_sampling.csv <==
Iteration,Random_sampling_dice_score_mean,Random_sampling_dice_score_min,Random_sampling_dice_score_max,Entropy_based_uncertainty_sampling_dice_score_mean,Entropy_based_uncertainty_sampling_dice_score_min,Entropy_based_uncertainty_sampling_dice_score_max,Least_confidence_based_uncertainty_sampling_dice_score_mean,Least_confidence_based_uncertainty_sampling_dice_score_min,Least_confidence_based_uncertainty_sampling_dice_score_max
1,0.1534857079386711,0.07436429709196091,0.2429233193397522,0.15348570048809052,0.07436428964138031,0.242923304438591,0.1534857079386711,0.07436429709196091,0.2429233193397522
2,0.18660841633876166,0.0883677527308464,0.32622456550598145,0.2387642189860344,0.0905364528298378,0.39346906542778015,0.2114274874329567,0.08595209568738937,0.3606402277946472
3,0.2825562929113706,0.09129606932401657,0.4441397190093994,0.2736389984687169,0.08081154525279999,0.447607159614563,0.2641224265098572,0.06046655774116516,0.4457978904247284
4,0.3292781015237172,0.27229514718055725,0.42017436027526855,0.3114546189705531,0.08314262330532074,0.4966089725494385,0.2912109817067782,0.03364018350839615,0.4230526089668274
5,0.360372136036555,0.27275821566581726,0.481371134519577,0.37823758522669476,0.25435662269592285,0.4739113450050354,0.3667042205731074,0.14602802693843842,0.48183923959732056
6,0.3817308445771535,0.2875158488750458,0.49094337224960327,0.4184522132078807,0.27850595116615295,0.4920247793197632,0.4245212872823079,0.286609411239624,0.5024099946022034
7,0.4071313937505086,0.2990267872810364,0.473499059677124,0.42915451526641846,0.285524845123291,0.5192141532897949,0.4354434112707774,0.29269173741340637,0.5266603827476501
8,0.43130605419476825,0.3397272527217865,0.5015964508056641,0.45383259654045105,0.2936631143093109,0.5499275326728821,0.4517009158929189,0.3204021751880646,0.5525819659233093
9,0.4699535171190898,0.3936789631843567,0.5091419816017151,0.44749982158343,0.2842862904071808,0.5354657769203186,0.44519458214441937,0.3648390769958496,0.5005974173545837
10,0.46987712383270264,0.4119033217430115,0.51134192943573,0.4279286861419678,0.29090791940689087,0.518728494644165,0.491328497727712,0.47005748748779297,0.5147857666015625
11,0.5003915627797445,0.4916777014732361,0.5078338384628296,0.5241604248682658,0.4959741234779358,0.5447564721107483,0.5013328194618225,0.473552942276001,0.5502089262008667
12,0.4696807662645976,0.4483664631843567,0.5008116960525513,0.5192019641399384,0.48249319195747375,0.5447737574577332,0.5361376603444418,0.5309553742408752,0.5455254316329956
13,0.48623348275820416,0.4530133903026581,0.5435492992401123,0.5190483629703522,0.4681912362575531,0.5504152774810791,0.5103021661440531,0.4866151809692383,0.5509507656097412
14,0.49197158217430115,0.45984935760498047,0.5305964946746826,0.5540748437245687,0.5285698175430298,0.5689476728439331,0.4928165078163147,0.4578627347946167,0.5228866934776306
15,0.520250141620636,0.5128005146980286,0.5342598557472229,0.539784292380015,0.5122781991958618,0.5629080533981323,0.5152143935362498,0.49824705719947815,0.5330955982208252
16,0.5007949272791544,0.47218209505081177,0.5156957507133484,0.558882474899292,0.5486054420471191,0.5726404190063477,0.4982977906862895,0.4873173236846924,0.5056426525115967
17,0.5140352845191956,0.5061445236206055,0.5210341215133667,0.5596257646878561,0.5486341714859009,0.5749471783638,0.5306415359179179,0.507476806640625,0.5433026552200317
18,0.534943421681722,0.5113784074783325,0.549949049949646,0.5382156570752462,0.5205491781234741,0.5496556758880615,0.5215378204981486,0.5018357038497925,0.5462088584899902
19,0.5342479745546976,0.5305577516555786,0.5414600968360901,0.5459615588188171,0.5238609910011292,0.5706495046615601,0.5313045183817545,0.5079782009124756,0.5433270931243896
20,0.5201145807902018,0.5023687481880188,0.5446182489395142,0.5592027703921,0.5263559222221375,0.5801934599876404,0.5377915302912394,0.49841344356536865,0.5727510452270508
21,0.5236083269119263,0.5031749606132507,0.5541529655456543,0.5525053143501282,0.5386455655097961,0.5762443542480469,0.5385396679242452,0.5309156775474548,0.5424445867538452
22,0.5312749544779459,0.5079744458198547,0.5477553606033325,0.5518321990966797,0.515496551990509,0.5809141397476196,0.5455028613408407,0.5368777513504028,0.5594816207885742
23,0.5293683211008707,0.5101993680000305,0.5605764389038086,0.5664644241333008,0.5589913129806519,0.5762758851051331,0.5494005084037781,0.529698371887207,0.5670998096466064
24,0.522758940855662,0.5155138373374939,0.5264344215393066,0.5578189094861349,0.5265390872955322,0.5787703990936279,0.5407437880833944,0.5136982798576355,0.575463056564331
25,0.5310099522272745,0.4998348355293274,0.5704359412193298,0.5487867792447408,0.5417739748954773,0.5585525035858154,0.5641833742459615,0.5387585163116455,0.5907776951789856
26,0.5357348720232645,0.5181589126586914,0.568026602268219,0.5471645792325338,0.528328537940979,0.5630272030830383,0.5374280015627543,0.5223833322525024,0.5656070709228516
27,0.5468361775080363,0.5216196775436401,0.570970892906189,0.5598499377568563,0.5420869588851929,0.5859425067901611,0.566442608833313,0.5303584337234497,0.5994220972061157
28,0.5526915589968363,0.531732439994812,0.5788624286651611,0.5649831692377726,0.5319647789001465,0.597161054611206,0.5612005790074667,0.5327341556549072,0.5768290758132935
29,0.5397945443789164,0.5187564492225647,0.5504181385040283,0.5668397744496664,0.5492039918899536,0.5837429165840149,0.5682753920555115,0.5609437823295593,0.5782451629638672
30,0.5586652954419454,0.5538691878318787,0.5681211948394775,0.585402250289917,0.5796818733215332,0.5949753522872925,0.5640328129132589,0.5234388113021851,0.590448260307312
31,0.5579061706860861,0.543146014213562,0.5796352624893188,0.5885733962059021,0.5704936981201172,0.6007550954818726,0.5681074261665344,0.5560895204544067,0.578365683555603
32,0.5616956154505411,0.5504891276359558,0.5775588750839233,0.5833917458852133,0.5767757892608643,0.5938531756401062,0.5629972418149313,0.5521948337554932,0.5708062052726746
33,0.539824922879537,0.5106621980667114,0.5741629600524902,0.58223823706309,0.5758539438247681,0.5895994901657104,0.5625051458676656,0.5537440180778503,0.5739983320236206
34,0.5563287337621053,0.5491442680358887,0.5612473487854004,0.58488001426061,0.5718841552734375,0.59345543384552,0.5584143996238708,0.5524004101753235,0.568317174911499
35,0.5422575871149699,0.5166403651237488,0.5695378184318542,0.5897761583328247,0.5853022336959839,0.5928513407707214,0.5664706627527872,0.559623658657074,0.5762322545051575
36,0.5411562124888102,0.5155003070831299,0.5810291767120361,0.5817892154057821,0.5672794580459595,0.5893619060516357,0.5526001652081808,0.5455870032310486,0.5600776672363281
37,0.550564706325531,0.5361211895942688,0.5700361728668213,0.5784421364466349,0.5579495429992676,0.6004618406295776,0.5507964690526327,0.541250467300415,0.5576993227005005
38,0.5585996707280477,0.5328419208526611,0.585455060005188,0.5788664817810059,0.5594087839126587,0.6077370643615723,0.5476094285647074,0.5336734652519226,0.5673869848251343
39,0.5602164268493652,0.5398810505867004,0.593916654586792,0.5775839487711588,0.5727186799049377,0.5860313773155212,0.553774893283844,0.5389651656150818,0.5725232362747192
40,0.5806885162989298,0.5743195414543152,0.5879466533660889,0.5632731318473816,0.5450634360313416,0.5830378532409668,0.5584001143773397,0.5387284755706787,0.5880568027496338
41,0.5640849272410074,0.5415775775909424,0.5790796875953674,0.5731008450190226,0.5584285259246826,0.5970382690429688,0.5657375057538351,0.5192611813545227,0.6083784699440002
42,0.5659244259198507,0.5582717657089233,0.5773844718933105,0.5745109518369039,0.5429061055183411,0.6036684513092041,0.5665671428044637,0.5237424373626709,0.6089534759521484
43,0.5820084611574808,0.5763872265815735,0.591147780418396,0.5789250334103903,0.5441988110542297,0.5998340845108032,0.5812367598215739,0.5635911822319031,0.5945995450019836
44,0.5587814450263977,0.5461092591285706,0.5720682740211487,0.5913054148356119,0.5845639705657959,0.5974298715591431,0.5736784934997559,0.5532326698303223,0.586255669593811
45,0.5698341131210327,0.5553551912307739,0.5893503427505493,0.5895470579465231,0.5797030925750732,0.5972868204116821,0.5635239680608114,0.5396562218666077,0.6010570526123047
46,0.5755394101142883,0.5556777119636536,0.5961172580718994,0.5863705078760783,0.5757529735565186,0.602753758430481,0.5734402736028036,0.5641043186187744,0.5823465585708618
47,0.5776257912317911,0.5638397336006165,0.5879405736923218,0.5813567241032919,0.5498003363609314,0.6116782426834106,0.5622867147127787,0.5378249883651733,0.5990820527076721
48,0.5730892618497213,0.5507400631904602,0.5960429906845093,0.5903001427650452,0.5824883580207825,0.5949815511703491,0.554629405339559,0.5363065004348755,0.5703916549682617
49,0.5731051762898763,0.5593752861022949,0.5907293558120728,0.5878964265187582,0.5821657180786133,0.5921152830123901,0.5706596175829569,0.5473897457122803,0.5931718945503235
50,0.5651552081108093,0.5548316240310669,0.5718097686767578,0.5758828322092692,0.5523967146873474,0.5941035747528076,0.5618510643641154,0.5245301127433777,0.5908727645874023
51,0.5541099707285563,0.5401577949523926,0.5652053356170654,0.5788616140683492,0.548083484172821,0.6128183603286743,0.5632435083389282,0.5531231760978699,0.5826353430747986


==> data/prostate/random_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.382,0.103,0.500,0.008,0.501,0.025,0.524,0.027,0.554,0.013
Random block selection,No interpolation,block size 5,0.428,0.131,0.502,0.019,0.527,0.02,0.538,0.021,0.563,0.004
Random block selection,Signed distance interpolation,block size 5,0.443,0.073,0.508,0.039,0.541,0.012,0.507,0.077,0.574,0.026
Random block selection,Morphological contour interpolation,block size 5,0.456,0.089,0.539,0.019,0.519,0.036,0.522,0.022,0.582,0.014
Random block selection,No interpolation,block size 10,0.394,0.105,0.484,0.041,0.512,0.008,0.523,0.028,0.58,0.005
Random block selection,Signed distance interpolation,block size 10,0.398,0.107,0.496,0.015,0.541,0.023,0.555,0.041,0.543,0.008
Random block selection,Morphological contour interpolation,block size 10,0.394,0.102,0.518,0.017,0.55,0.017,0.538,0.013,0.58,0.002
Random block selection,No interpolation,block size 15,0.303,0.164,0.429,0.065,0.521,0.025,0.55,0.019,0.564,0.019
Random block selection,Signed distance interpolation,block size 15,0.305,0.136,0.394,0.08,0.516,0.019,0.488,0.015,0.541,0.011
Random block selection,Morphological contour interpolation,block size 15,0.269,0.217,0.386,0.087,0.491,0.015,0.46,0.031,0.552,0.03


==> data/prostate/uncertainty_strided_sampling.csv <==
Strategy,Interpolation,BlockSize,meanDiceScoreMeanFive,meanDiceScoreStdFive,meanDiceScoreMeanTen,meanDiceScoreStdTen,meanDiceScoreMeanFiveteen,meanDiceScoreStdFiveteen,meanDiceScoreMeanTwenty,meanDiceScoreStdTwenty,meanDiceScoreMeanFifty,meanDiceScoreStdFifty
Random sampling,,,0.382,0.103,0.500,0.008,0.501,0.025,0.524,0.027,0.554,0.013
Uncertainty-based block selection,No interpolation,block size 5,0.405,0.1,0.499,0.01,0.508,0.015,0.538,0.012,0.557,0.013
Uncertainty-based block selection,Signed distance interpolation,block size 5,0.397,0.098,0.514,0.037,0.529,0.031,0.53,0.018,0.556,0.054
Uncertainty-based block selection,Morphological contour interpolation,block size 5,0.402,0.113,0.507,0.031,0.534,0.049,0.528,0.011,0.551,0.025
Uncertainty-based block selection,No interpolation,block size 10,0.384,0.124,0.496,0.006,0.55,0.031,0.515,0.054,0.571,0.018
Uncertainty-based block selection,Signed distance interpolation,block size 10,0.406,0.107,0.475,0.078,0.56,0.032,0.528,0.018,0.54,0.027
Uncertainty-based block selection,Morphological contour interpolation,block size 10,0.4,0.112,0.507,0.009,0.555,0.028,0.519,0.021,0.545,0.023
Uncertainty-based block selection,No interpolation,block size 15,0.309,0.165,0.443,0.093,0.524,0.025,0.507,0.007,0.575,0.012
Uncertainty-based block selection,Signed distance interpolation,block size 15,0.296,0.129,0.414,0.105,0.525,0.01,0.547,0.035,0.561,0.035
Uncertainty-based block selection,Morphological contour interpolation,block size 15,0.301,0.087,0.464,0.079,0.506,0.006,0.536,0.021,0.558,0.02

